Wasserstein Dictionaries of Persistence Diagrams

This paper presents a computational framework for the concise encoding of an ensemble of persistence diagrams, in the form of weighted Wasserstein barycenters [100], [102] of a dictionary of atom diagrams. We introduce a multi-scale gradient descent approach for the efficient resolution of the corresponding minimization problem, which interleaves the optimization of the barycenter weights with the optimization of the atom diagrams. Our approach leverages the analytic expressions for the gradient of both sub-problems to ensure fast iterations and it additionally exploits shared-memory parallelism. Extensive experiments on public ensembles demonstrate the efficiency of our approach, with Wasserstein dictionary computations in the orders of minutes for the largest examples. We show the utility of our contributions in two applications. First, we apply Wassserstein dictionaries to data reduction and reliably compress persistence diagrams by concisely representing them with their weights in the dictionary. Second, we present a dimensionality reduction framework based on a Wasserstein dictionary defined with a small number of atoms (typically three) and encode the dictionary as a low dimensional simplex embedded in a visual space (typically in 2D). In both applications, quantitative experiments assess the relevance of our framework. Finally, we provide a C++ implementation that can be used to reproduce our results.

==> Appendix/PlotVolcanoFourChosenAtoms.csv <==
Timers,Loss
1.829919091065588e-05,1.0
3.91633671888449e-05,0.5136319324670316
5.930452745739371e-05,0.57454444170675
7.388448958512654e-05,0.4475666063183604
8.200550869340679e-05,0.4714024017911662
8.985195386469272e-05,0.42649469184869354
9.673782062317094e-05,0.43824654247056677
0.00010329660871062145,0.4143571834124289
0.00010992425546565674,0.4112612081802307
0.00011692201755896023,0.4098578422445285
0.00012389395765191946,0.410918401234105
0.0001480719573076261,0.4013947957620491
0.0001756326390084352,0.4068368560317953
0.00019918230332243074,0.39510643084405495
0.0002221638836288518,0.39954149570955677
0.0002469013599586848,0.40041993850900404
0.0002716388362885178,0.4028302998489507
0.0002966775692890343,0.3959634482093693
0.0003219400929592012,0.3980417153202566
0.00034911344465484595,0.3929531747137026
0.0003752453090032708,0.39675618927228506
0.00040398519538646925,0.3923104116897168
0.00042838698571182645,0.39187119028999323
0.00044856257531416773,0.3929531747137026
0.0004676880702358409,0.3985023621541131
0.0004873902564985368,0.3958884591899043
0.000505809950077466,0.39448509325420206
0.0005245309003270788,0.3931674290550312
0.0005441642279221898,0.39347809784995763
0.0005614047168187296,0.3939708828350134
0.0005815114477534859,0.3934245342646255
0.0006017731106903082,0.39461364585899916
0.000621656050955414,0.3939923082691463
0.000640764331210191,0.39373520305955195
0.000695326217937683,0.38357954728057675
0.0007675847822344638,0.3775804257233762
0.0008359442244792563,0.37549144589542244
0.0009043725253916337,0.36687842137401305
0.0009697021862626959,0.36800325666598815
0.0011814425890859014,0.3689566884849004
0.0012610604234808058,0.36097571427041036
0.0013306076777414358,0.36037580211469034
0.0014044585987261146,0.3550087308644091
0.0014708211396109486,0.35988301712963455
0.0015416594938887933,0.3576226338286179
0.0016464968152866243,0.3578690263211458
0.0017632983301773112,0.35354108862630823
0.0018970562919607508,0.3543552551233569
0.0019745222929936305,0.35636924593184566
0.002035376140471682,0.35535153781053486
0.002120158374935445,0.35354108862630823
0.0022030469960406265,0.35296260190472106
0.0022540884833878463,0.35752621937502005
0.002306851437424686,0.35334825971911255
0.0023579789981063868,0.3557264829078599
0.0024036839387157863,0.3532625579825811
0.002450421759338957,0.3528661874511232
0.0024962127732828373,0.3529733146217875
0.0025435531072473747,0.35386247013830113
0.002594336374591152,0.3526840712609939
0.002640213461869513,0.35324113254844824
0.002912033052160441,0.338671837338104
0.0034140127388535032,0.32501312307840635
0.003907471165432949,0.3181676968729579
0.004328541917713893,0.3122757024864216
0.0048339645377861945,0.3045625461985923
0.005466861766224824,0.30368410339914514
0.005934756412463419,0.2977492581443431
0.0064665174728869,0.2999346524258948
0.007034945773799277,0.2940962216246907
0.007488810466517473,0.29742787663235026
0.008059648820795318,0.29169657300181046
0.008443363745911517,0.29133234062155183
0.008733861249784817,0.29133234062155183
0.009023067653640903,0.29042175967090533
0.009258908590118782,0.2910430972607582
0.00953692546049234,0.2922964851575305
0.009881218798416252,0.28914694634000015
0.01011533826820451,0.2891790844911995
0.010374419004992254,0.28855774690134656
0.010826304011017387,0.2885256087501473
0.011073334480977793,0.28821493995522085
0.0113203649509382,0.2869294139072493
0.011563952487519367,0.287272220853375
0.017966947839559304,0.2563017558143272
0.03035806507144087,0.23161965569327345
0.045556894474091926,0.2221710392406826
0.057161301428817354,0.2084801868297856
0.07828369771044931,0.20831949607378916
0.0903597865381305,0.19499287604315083
0.10425202272336032,0.1932895540295885
0.11823893957651921,0.1873332833406537
0.13240661043208815,0.19043997128991824
0.15482871406438287,0.18169839416371172
0.1670080908934412,0.18682978563853148
0.18272508176966776,0.1835409814991376
0.19837321397830954,0.1763313229134305
0.21228266483043554,0.1833588653090083
0.2214064382854192,0.17207837423805797
0.2318127044241694,0.17097496438021573
0.24216732656223106,0.1749065315435954
0.26192115682561545,0.1678040001285526
0.2776123257014977,0.17053574298049215
0.2899380271991737,0.173899536139351
0.31188672749182306,0.1654472023739381
0.3271905663625409,0.16897168628879342
0.3351953864692718,0.16213697280041137
0.34360475124806333,0.16652918679764747
0.3504045446720606,0.1699144053906392
0.38023756240316753,0.1658542856224624
0.4058443794112584,0.1686503047768005
0.426674126355655,0.16735406601176256
0.43053881907385094,0.164547334140358
0.45430366672404887,0.16794326545041618
0.46762781890170424,0.169260929649587
0.4921070752280944,0.16529722433500807
0.5042520227233603,0.1647615884816866
0.5244190049922534,0.16326180809238647
0.5300568084007575,0.16213697280041137
0.5336977104493028,0.16757903307015756
0.5364864864864864,0.16593998735899385
0.5394129798588398,0.1645366214232916
0.5476415906352212,0.16513653357901162
0.5509898433465312,0.1639259965505051
0.553778619383715,0.16224409997107564
0.5577810294370804,0.16238336529293923
0.5610259941470133,0.16147278434229273
0.572447925632639,0.15669491253066514
0.5763212256842831,0.15927667734367465
0.621122396281632,0.1554093864826936
0.6389223618522981,0.15257051646008976
0.6444654845928731,0.14434314975307186
0.6499913926665519,0.13636217553858185
0.6546996040626614,0.1361264957631204
0.6640471681872956,0.1337804107255723
0.6693406782578757,0.1334804546477123
0.6842830091237735,0.13127363493202782
0.6894215871922879,0.13044875571791273
0.7043553107247376,0.12929178227473834
0.7147701841969358,0.12892754989447971
0.720683422275779,0.13358758181837657
0.7351609571354795,0.12733135505158172
0.7407385092098469,0.1288418481579483
0.7492167326562231,0.13032020311311557
0.7563349974178001,0.12785627818783676
0.7607935961439146,0.13294481879439082
0.7721638836288518,0.13081298809817132
0.7945859872611465,0.127213515163851
0.8234291616457221,0.1274277695051796
0.8308400757445343,0.1247495902385722
0.8356171458082287,0.1269242718030574
0.8403942158719229,0.12722422788091742
0.8549406093992081,0.12357119136126495
0.8621105181614737,0.1277170128659732
0.8798416250645551,0.12227495259622698
0.8857806851437424,0.12498527001403366
0.8938715785849544,0.12236065433275842
0.898691685315889,0.1252852260918937
0.9071268720950251,0.12258562139115342
0.9290755723876745,0.13331976389171585
0.9393182991909107,0.12588513824761371
0.9434498192459976,0.12447105959484504
0.9567911860905491,0.1422863080763174
0.9684110862454811,0.14597148274716915
0.9859700464796006,0.14140786527687016
1.0,0.13895465306865779


==> Appendix/PlotVolcanoLoss.csv <==
Timers,Loss
4.963221994453153e-05,1.0
8.422766188351621e-05,0.5460423345530694
0.00011618684432654045,0.5316537676888702
0.00014612172916917882,0.528663795429768
0.00020648438442059567,0.5270986474963031
0.00024680453394429036,0.5261055881178287
0.00028454720848908717,0.5259112938916054
0.0003216718919570722,0.5245404401843636
0.000362429157120463,0.5226406744168475
0.0004039249969854093,0.5221549388512894
0.0004451344507415893,0.5214425266884709
0.0005413601832871095,0.45916043306024207
0.0006061286627276015,0.4507626048379263
0.000688215965271916,0.41721446844337945
0.0007914355480525744,0.4111913474304589
0.0008717593150850114,0.41106181794631
0.0009563487278427589,0.4092268169208683
0.0010195797660677679,0.40823375754239394
0.0010915681900397925,0.41016590568094735
0.0011532165681900398,0.40298781343436635
0.0012174574942722778,0.40855758125276603
0.00130516700832027,0.4141165549474866
0.0013942783070059084,0.4114072299040403
0.001506978777282045,0.4147534082445517
0.0015834137224164956,0.41526073205746794
0.001652598577113228,0.41316667206372854
0.0017291691788255154,0.4136092311345704
0.0018087543711563967,0.41770020400893754
0.0018604546002652838,0.41981585225003515
0.001893916556131677,0.40298781343436635
0.001938683226817798,0.4049739321913151
0.001985710840467864,0.40646352125902663
0.0020241468708549377,0.4034303725052082
0.0020686120824791993,0.4031173429185152
0.0021166948028457735,0.4065714624958173
0.0021604063668153864,0.40373260796822213
0.002215874834197516,0.40959381712595666
0.002247980224285542,0.4078667573373056
0.0023008862896418663,0.40620446229072893
0.002347310985168214,0.40289066632125475
0.0024458880983962376,0.390283129864102
0.0026718316652598576,0.38269486091771643
0.00291164234896901,0.38623533348445105
0.0032254612323646447,0.3750526213529355
0.0035416917882551543,0.3689971179689777
0.0037867780055468466,0.375441209805382
0.00404105872422525,0.3737141500167309
0.0043155372000482336,0.37017367744999624
0.004752652839744362,0.37561391578424713
0.00502999517665501,0.37258076703042864
0.005275382853008561,0.37234329630948915
0.005591613408899071,0.3714365899204473
0.005826450018087543,0.3711991191995078
0.006168756782828891,0.3720734432175124
0.0063974134812492455,0.3739840031087076
0.006630441336066562,0.4321751238625693
0.006878843603038707,0.369979383223773
0.007151211865428673,0.37230011981477285
0.00737399011214277,0.43484127241129933
0.007598124924635233,0.4254287965631511
0.007870643916556131,0.41658840926999346
0.008057548534908959,0.3689971179689777
0.008209182443024236,0.3739947972323867
0.008380712649222235,0.37405956197446116
0.008578319064271072,0.3719331196096845
0.008737790907994694,0.37106958971535897
0.00895619799831183,0.372008678475438
0.009104968045339442,0.36929935343199166
0.009254039551428915,0.36739958766447545
0.009396177499095621,0.3677773819932429
0.009606445194742554,0.36825232343512193
0.009818521644760641,0.36703258745938716
0.011231309538164716,0.34112669062962125
0.012704087784878812,0.32202109171766896
0.014570571566381285,0.3159116177153158
0.01605872422525021,0.3141413814319485
0.017774026287230193,0.31434646978185077
0.01926624864343422,0.31243590989065556
0.020660496804533943,0.3127381453536695
0.022075847099963825,0.3074166423798884
0.023586156999879412,0.31009358505229756
0.025723501748462555,0.31101108556501844
0.027241348124924635,0.3114752328832184
0.02812010129024478,0.3074166423798884
0.029179729892680573,0.3094027611368371
0.03008259978294947,0.3087227313450558
0.03133968407090317,0.30575434733331175
0.0322742071626673,0.3096078494867395
0.03367146991438562,0.3041784052761677
0.03464216809357289,0.30403808166833973
0.03558573495719281,0.3087982902108093
0.03646298082720366,0.3031529635266561
0.03742764982515374,0.304070464039377
0.03830791028578319,0.30437269950239093
0.05128873748944893,0.25564802521507296
0.15938140600506448,0.22739980354694903
0.18373929820330398,0.2201785348056518
0.21019233088146627,0.2116943535939035
0.23521343301579645,0.21316235441425688
0.25881767755938745,0.20874755782951765
0.2858736283612685,0.21626026791014974
0.3045037983841794,0.20936282287922456
0.344869166767153,0.20814308690348976
0.4149583986494634,0.2108524119469361
0.428192451465091,0.20833738112971298
0.4396478958157482,0.2035124078451691
0.4507114433859881,0.20585473268352708
0.46075003014590615,0.20759258659585725
0.48168636199204146,0.2145224139978196
0.5161431327625708,0.20845611649018275
0.528578319064271,0.20777608669840142
0.534667792113831,0.2035124078451691
0.5420233932232003,0.20894185205574087
0.5492433377547329,0.20310223114536446
0.5545037983841794,0.19950778796023447
0.5725009043771855,0.19171443066394656
0.5824791993247317,0.19249160756883954
0.5899855299650307,0.19500663838606264
0.5987881345713252,0.19205984262167677
0.6056312552755335,0.19079693015122567
0.6127456891354154,0.19208143086903492
0.6196641746050886,0.1899226061332211
0.6318581936573012,0.1812225424478914
0.644534547208489,0.1799272476064031
0.655085614373568,0.18095268935591466
0.6689376582660075,0.1709033602107013
0.6872663692270589,0.17417397968545925
0.6971542264560472,0.16980235959543624
0.7096497045701193,0.17844845266237064
0.7272247678765223,0.18480619150934233
0.7405040395514288,0.19636669796962536
0.7540546243820089,0.20717161577237353
0.7668666345110333,0.2234383601567307
0.7806734595441938,0.23621860259274854
0.7976757506330641,0.2455879019461805
0.8255607138550585,0.25543214274149156
0.8536868443265404,0.2689571797113651
0.8760400337634149,0.27773280226244834
0.9044525503436632,0.285644894919206
0.931674303629567,0.31544747039711585
0.9583232846979379,0.3225607979016224
0.9806011093693476,0.3183726779141436
1.0,0.32267953326209214


==> Appendix/PlotVolcanoThreeBordersNoOutlier.csv <==
Timers,Loss
5.038714850990548e-05,1.0
9.065059354007545e-05,0.6006019941054743
0.00012135561135285069,0.4779833197466608
0.00014475016103800495,0.4484354424029598
0.00016354888325073287,0.44340628331347587
0.0001804020034442414,0.4418009656988775
0.00020240833979676346,0.4415501348215965
0.00022127279180743795,0.4401956480842792
0.00024183307260513482,0.43980686022449367
0.0002641943498665685,0.4395309462594845
0.00028972380338902835,0.43929265692606756
0.00033786430740511905,0.4380385025396626
0.00037372648516478455,0.44343136640120395
0.00041016708514638025,0.4238163917978303
0.00044488556442177495,0.4408603499090738
0.00047534475279022994,0.4266633222549696
0.0005080387542888694,0.44304257854141843
0.000540338376999829,0.42488242302627455
0.0005687993795107074,0.44694299868313786
0.0005969448789914419,0.4223741142534646
0.0006403659835149667,0.4187370665328902
0.0006859298794515506,0.4169687088480592
0.0007332158960943353,0.4175707029535336
0.0007811723566761756,0.4169687088480592
0.0008189406985762925,0.4193265190945005
0.0008582076798695921,0.41883739888380256
0.0009083463697432593,0.4126544177588261
0.0009450761808358202,0.4315294412742209
0.0009861310126332672,0.41637925628644884
0.0012357202013961008,0.4362576033109676
0.0012758679619818847,0.4185113187433373
0.0013160420144868476,0.42301373299053113
0.0013504844286108665,0.41902552204176335
0.0013816403528375551,0.433335423590644
0.0014191063376671178,0.41793440772559104
0.0014547318881541758,0.4314918166426287
0.0014932495497508838,0.42129554148115633
0.001538734569929932,0.43263309713425724
0.0015718623880950188,0.4126544177588261
0.0015942105193968632,0.4111494324951402
0.0017304026607422207,0.40950649024894964
0.001752750792044065,0.40800150498526366
0.0017745730849623369,0.4102589828807926
0.0017970526758600742,0.4085031667398257
0.001819006428374239,0.40670972596726657
0.001839119746545899,0.41151313726719757
0.0018608105798682774,0.4097573211262306
0.00188473622632084,0.40736188624819714
0.001929432488924529,0.4079889634413996
0.0020201396100908383,0.40806421270458393
0.0020963861757088958,0.3836332852574152
0.002177628205970895,0.38319433122217345
0.0022607106705753986,0.38231642315169
0.002372188407892834,0.38157647206371104
0.0024571113068398427,0.38155138897598295
0.0025500532411363366,0.3808866871511883
0.0026565355138098304,0.39602433059509623
0.00290118182176708,0.37558161409669527
0.003047759271188,0.3802470684141218
0.003159499927697222,0.37771367655358373
0.003254019377144434,0.3802219853263937
0.0033463040134614624,0.3787546246942999
0.0034310954528125777,0.38360820216968705
0.003517332947718519,0.3773875964131184
0.003595551407274974,0.38004640371229703
0.0037648713667854184,0.37667272841286764
0.003877269321274106,0.39197341192700824
0.004372609078599692,0.37558161409669527
0.00451208770984238,0.3892644384523735
0.004851516386438628,0.375769737254656
0.005689308391066006,0.38915156455759703
0.006059761532293049,0.3779268827992726
0.006229607330187067,0.39150937480403836
0.006328990784682327,0.37296043142910895
0.006439548304828511,0.3795698250454631
0.006540377814878597,0.3734620931836709
0.0066371320774559935,0.3904558851194582
0.007844062627351482,0.3771994732551577
0.00801758929393051,0.39165987333040697
0.00812972432922741,0.3766225622374114
0.00823594368270912,0.3868940866620681
0.00831731717256701,0.3750423277105412
0.008427085935137834,0.3928011538220355
0.009561713707292063,0.3766225622374114
0.00967200830824646,0.38803536715369663
0.009977520409102263,0.3760331096758011
0.010129093323167124,0.39088229761083587
0.010196006257476764,0.3734620931836709
0.010266994439259092,0.37087853514767666
0.010330489424075509,0.3707656612529003
0.010400425929090693,0.37015112560356184
0.010465104050270149,0.3703016241299304
0.010535960772456584,0.370201291779018
0.010603399545149796,0.37015112560356184
0.010667288908753894,0.37015112560356184
0.010732361408721029,0.370201291779018
0.010797170989496377,0.3704019564808428
0.010861849110675833,0.3705022888317552
0.011369020231631808,0.32850065843105286
0.0119106337667118,0.30898601617859156
0.012344056054371689,0.32852574151878094
0.023353797210427372,0.3047595158964069
0.024511956250246485,0.32309525302564746
0.02715560872365878,0.30450868501912587
0.02766698655168334,0.3231830438326958
0.028570113975469637,0.30260237035179033
0.02920112003575701,0.3230074622185991
0.032327229226097355,0.3024518718254217
0.03481970316423247,0.3212641876214962
0.03946942907097503,0.302025459334044
0.05139675820636527,0.32007274095441146
0.05652894083003588,0.3083840220731172
0.06653564526942643,0.3206621935160218
0.06704965228936885,0.3059635041073556
0.07657390001183136,0.32399824418385903
0.07714837844588465,0.3039944817206998
0.07763740814260736,0.31933278986643254
0.08797144697577199,0.3059133379318994
0.10074406131275553,0.32155264313036935
0.10350734201843062,0.3024518718254217
0.10689374120863952,0.30218849940427667
0.11017365812617493,0.30133567442152126
0.1136218433264536,0.30144854831629775
0.12115579276709304,0.3007085972283188
0.12437392367455861,0.300758763403775
0.13582405447685653,0.30092180347400765
0.14330410548317973,0.3028281181413432
0.14409286305853894,0.3019125854392676
0.14450038780580787,0.301523797579482
0.15196729285254176,0.30102213582492005
0.1601703716362776,0.23132877657239606
0.20820570797565366,0.16064463535461215
0.21266218827643324,0.16720386279551014
0.23575963927486884,0.15015990468426663
0.2840316028868527,0.17150561234087916
0.28693685995609247,0.15725841851131875
0.2893031326821701,0.178027215150185
0.2929051256096439,0.15162726531636045
0.2955474634870972,0.17509249388599735
0.36827091193521666,0.15772245563428858
0.4358937280626799,0.1720448987270333
0.4480931785615691,0.1535084968959679
0.45542862401240974,0.18225371543236973
0.45887286542481165,0.16060701072302
0.5295718360961758,0.18506302125791685
0.5328583259935058,0.16191133128488117
0.540049165888864,0.179293911080454
0.5432699259882474,0.1623001191446667
0.5459385557848795,0.17647206371104282
0.5636856012304619,0.1575217909324638
0.5662885012291472,0.17400137956982506
0.6112871209033903,0.15501348215965385
0.6148102380733281,0.1789427478522606
0.6262735148352153,0.1535084968959679
0.6670522814812867,0.15210384398319432
0.673388634003339,0.1506615664388286
0.6749267112752895,0.15212892707092243
0.6769511890520449,0.14955791057879225
0.6782920769301555,0.15031040321063524
0.6795672350103196,0.14836646391170752
0.6808949769288409,0.14888066721013354
0.6849307865227622,0.1492192888944629
0.6866266153097844,0.14878033485922115
0.6884407577331108,0.14972095064902488
0.6931470112660872,0.187884868627328
0.7043999526745455,0.15758449865178403
0.7361211531635752,0.17390104721891264
0.7442585021493643,0.155051106791246
0.7582326571928117,0.20030099705273718
0.767684602137533,0.17239606195522666
0.780659664252192,0.21023389979306453
0.7894411652578579,0.17825296293973789
0.8025739788875889,0.2154260989527811
0.8168636369611799,0.18720762525866935
0.8292997147326769,0.22124537530570013
0.8355308995780147,0.19341568947137394
0.843471059169964,0.2119395497585753
0.8592199187579697,0.1921991597165611
0.8823830995543519,0.19635041073556153
0.9045077495431778,0.17436508434188247
0.9282099146827223,0.18587822160908007
0.9434066439679764,0.1668903241989089
0.9583404540614442,0.1804853577475387
0.9815036348578264,0.16135950335486296
1.0,0.17312347149934157


==> Result/PlotAsteroidLoss.csv <==
Timers,Loss
0.0005987233675493832,1.0
0.0008361942551539721,0.1977674857798062
0.0010573334483452658,0.13965017199127677
0.0012686103683257138,0.12382247802333686
0.0015866183616550216,0.11914611389644551
0.0017927484976566319,0.11715641089053261
0.0020033065930590297,0.11634704017626296
0.0022110181431323496,0.11538029182310754
0.0024157681359441036,0.11461588614851953
0.002623249662152448,0.11380651543424987
0.002831076224158256,0.11315452235886599
0.003088932976796342,0.12866746104903437
0.0035075764110526464,0.12070864902538277
0.003966186491848529,0.11962948807302322
0.004225250869777739,0.11911239011668427
0.00500503177204635,0.11891004743811687
0.0054463900629690325,0.1197981069718294
0.005695390896805543,0.12277704085073855
0.00603755139595733,0.119786865711909
0.00628942752810604,0.12080982036466648
0.00655280485350355,0.12331662132691833
0.006812444291095201,0.12646417410463365
0.007060870065269271,0.12636300276534995
0.007275079789528164,0.11315452235886599
0.007485839155812415,0.11254749432316374
0.007706662066189366,0.11090514624879157
0.007951062422726357,0.10977202724881405
0.008167859915466228,0.10906270374783605
0.008426636763564218,0.1084500550821736
0.008646022024785071,0.10786550956631219
0.009031024468788635,0.10682344477169001
0.009255872796802667,0.10735515636592549
0.009479571005491818,0.10715506193934216
0.009703844273843411,0.10695271926077475
0.010615888898473215,0.11138065154342498
0.012909226832283847,0.0962420468086063
0.01550562120820035,0.08892173834843409
0.017478938439863135,0.08362373254794397
0.01936772190114724,0.07947795588929607
0.022051812875585837,0.07617527372467907
0.023861813163115673,0.07485667393601475
0.025537249489634546,0.07359203219496842
0.02784036343770666,0.0750848715123991
0.029581069035912472,0.07488702533779987
0.031590902556140193,0.07287259156006205
0.03380488225653411,0.07593133838440612
0.03521377842951205,0.07542997819195575
0.03609361971304523,0.0752838418129904
0.037404755743408374,0.07287259156006205
0.03869863998389833,0.07300186604914678
0.03990051467839788,0.07325591852334809
0.04108226228471204,0.07281750938645204
0.04226976048765059,0.0724724027068954
0.04338537623278414,0.07238696913150026
0.0445901262255959,0.07287034330807797
0.04568849018085626,0.07219474358686122
0.04679835532936542,0.07344364756401897
0.047617815348342384,0.07215315092515569
0.048664423933983146,0.0722217226106702
0.05198539348457402,0.06922143033791227
0.05605969119296127,0.0656006205175476
0.05988383794818712,0.061867398097978824
0.06585295724431409,0.06053081229344185
0.07117800971850828,0.05950448526270825
0.0760717674458725,0.058679376784550014
0.07997929785215216,0.05856359180736977
0.08518933839385835,0.05829717394725601
0.08985019695793436,0.058066728118887564
0.09362546364185284,0.0579610602756357
0.10030190632278098,0.05812630679646575
0.10674257454210874,0.05801389419726163
0.10988527559734321,0.05801389419726163
0.11320624514793408,0.05800827356730142
0.11639495097616376,0.05800152881134918
0.12015584116852121,0.05799703230738101
0.1234998131056097,0.05799365992940489
0.12666264124902957,0.05797792216551631
0.12982834469076165,0.0579723015355561
0.13306593059029875,0.05794869488972324
0.1365277897581874,0.057944198385755076
0.13995802064464188,0.05793970188178691
0.14334512205641334,0.05791609523595405
0.1810747865091003,0.05604554958519751
0.24979441617067769,0.05561838170822186
0.3078581902872423,0.05517097956338946
0.3567382615946404,0.054764045954270556
0.4146755225854682,0.05417163155646485
0.472900313407516,0.053724229411632456
0.522901751056672,0.0532532206209672
0.5700278903936282,0.05298905101283752
0.6155151096926306,0.052670923357089866
0.6606285402110468,0.05240113311899998
0.707984703412979,0.05243373277276917
0.7549095718680812,0.052111108613053354
0.8074125190488513,0.051899772926549605
0.866701170246413,0.051945862092223294
0.892780125938066,0.05225274848805054
0.9055176974611114,0.0528575282717687
0.919376635325915,0.05399177139773826
0.9327180194945225,0.05492029946716428
0.94792834756606,0.05607028035702241
0.9598895885448114,0.05717304795521482
0.970413180367463,0.05798691517345264
0.9799591707639667,0.05962027023988849
0.9895914201098364,0.060651093774590256
1.0,0.062394613188246136


==> Result/PlotAsteroidLossNaiv.csv <==
Timers,Loss
0.024097446433812737,1.0
0.191323745230408,0.8400158950923903
0.4258702670971529,0.7303000198688655
0.6201350161432345,0.6564077091198093
0.6574112122101555,0.6074110868269422
0.686292926328148,0.597824359229088
0.7141766950396243,0.5523147228293265
0.7460522453771646,0.50832505463938
0.7711769885529792,0.46454400953705544
0.792016436747872,0.419113848599245
0.809098914000587,0.3747069342340552
0.8265336072791312,0.3348897277965428
0.8445553272673907,0.3179018478044904
0.8595245083651306,0.3075998410490761
0.8739066627531553,0.2986985893105504
0.8874082770766071,0.2925193721438506
0.8989727032579983,0.28639976157361413
0.9120633988846493,0.2788793959864892
0.9263868506017024,0.2699582753824757
0.937775168770179,0.26527915756010334
0.9484590548869973,0.2545201668984701
0.9600821837393602,0.24102920723226703
0.9687114763721748,0.23905225511623288
0.9743469327854417,0.23928074706934235
0.976812444966246,0.23988674746671965
0.9791018491341356,0.2402642559109875
0.9813325506310536,0.24264851976952115
0.9837393601408864,0.244565865289092
0.9860287643087761,0.2469103914166501
0.9883768711476372,0.24971190145042718
0.9907249779864983,0.25290085436121595
0.9953037863222776,0.2528611166302404
0.9971822717933665,0.259149612557123
1.0,0.2704947347506457


==> Result/PlotCloudLoss.csv <==
Timers,Loss
0.00594415099002255,1.0
0.009941772464708246,0.9958729191479933
0.013329317641244247,0.9816635736642384
0.01634077780866772,0.97930919868155
0.019703147684799062,0.9761515663518268
0.023152009390541503,0.9764839487023239
0.026143699996911008,0.9758468825305376
0.029711487968368703,0.9769548236988616
0.033080035832329414,0.9767332354651967
0.037327402465017145,0.9764285516439077
0.04093998084823773,0.9765393457607401
0.05129274395329442,0.9695870149295073
0.06417384857751832,0.9734925075478492
0.07423779075155224,0.9765393457607401
0.08616130726222469,0.9766778384067806
0.09979921539554568,0.977093316344902
0.11214746856948693,0.9780627648671856
0.12264541438853367,0.9782289560424341
0.13213634819139408,0.9780904633963936
0.14284743459055385,0.9786721325097637
0.1541330738578445,0.9784228457468909
0.16476693540913726,0.9789214192726367
0.17045068421215212,0.9789214192726367
0.1757174188366849,0.9071268315652439
0.18087603867420382,0.9018918095449132
0.18608099342044299,0.8860482508378805
0.19072992926203938,0.879760684707642
0.19556420473851668,0.8780433758967399
0.2011707286936645,0.8781818685427804
0.20699348222284003,0.8778771847214913
0.2142217279831959,0.8774063097249536
0.2208012850214685,0.8772124200204969
0.2269947178204059,0.8769077361992078
0.24341272047694068,0.6410547599922444
0.26605504587155965,0.5040301359997784
0.2784882463781546,0.4951389081239786
0.28838847187471045,0.4872725258288785
0.2996787446328731,0.4797108273550674
0.31211194513946805,0.4785197905991192
0.3247150403113706,0.4787690773619921
0.3365149970654558,0.47641470237930367
0.34746548049300346,0.47921225382932164
0.35912643252092796,0.477356452372379
0.3705711549748247,0.4785197905991192
0.3762240138386928,0.4785197905991192
0.3821703271244556,0.4574135113425477
0.3879313007753375,0.45350801872420576
0.3935378247304853,0.4522061878514251
0.39915979365520654,0.45309254078608424
0.40479720754950116,0.45245547461429797
0.4106045161091033,0.4525385702019223
0.4161647051555309,0.4522892834390494
0.42166311432366477,0.45273245990637895
0.4273623080962531,0.4528709525524195
0.43337040126030957,0.45248317314350606
0.4486609211379854,0.38282137218513695
0.4658357273036173,0.15197629005899788
0.4808791276681186,0.1273467578871562
0.49587619312389963,0.12330831232861535
0.5135606832854539,0.12265462703930421
0.5256695394310074,0.12217267263108329
0.539106662959874,0.12081267484696563
0.5587063293485313,0.1214220424895438
0.5746455379482903,0.12156330498850511
0.5865999443981096,0.1199097027947816
0.5993420442961728,0.12053014984904302
0.6111728909894047,0.11928371603467856
0.6260927315973188,0.11961609838517574
0.6387576066475149,0.11911198515358834
0.6503104438884255,0.12030302190953661
0.6638865721434529,0.11907597706561782
0.6803663546782813,0.11936681162230285
0.7037654835819974,0.11897626236046865
0.7187162141290582,0.11949699470958092
0.7342538535199086,0.11864111015705066
0.7482315509838446,0.11889593662576517
0.7673524233157262,0.1185967925103177
0.779708398974454,0.11968257485527518
0.8004973280202639,0.11905104838933053
0.8218113860315697,0.11958286015012602
0.8340283569641368,0.11792094839764009
0.8445618262132024,0.11876021383264548
0.856794242115343,0.11936958147522367
0.8709418342445866,0.11824779104229566
0.889568467550119,0.11811483810209678
0.9040712939795509,0.11761349472343019
0.9184196707132487,0.1178987895742736
0.9310999907330183,0.11824225133645404
0.9466067401847219,0.11840290280586101
0.9598585240787076,0.11748331163615212
0.9722917245853027,0.11732266016674514
0.9858369629011832,0.1183198072182367
1.0,0.11754424840040993


==> Result/PlotCloudLossNaiv.csv <==
Timers,Loss
0.024361854196446805,1.0
0.04189639915594582,0.9736259793074576
0.06911487758945387,0.44789187249566415
0.11022848455970777,0.2944082291728964
0.1393982710503029,0.2720770288858322
0.16677103895809225,0.26500807367980383
0.20053547523427043,0.2511931104599007
0.22868876636489463,0.24776628192093775
0.25283053116420484,0.24445308294958434
0.2801034647062828,0.24236588720770288
0.3147051482767227,0.24011721786974463
0.36117350758968075,0.23645116918844566
0.3911465069316815,0.2372824591830632
0.4350509382161414,0.2356856647329705
0.45973725410115035,0.23500388732731295
0.4824268826719307,0.23324561928114348
0.5280103464706283,0.23194785000897075
0.5608422390125474,0.23210334310148914
0.6113493522111043,0.23164284432749238
0.647221654981508,0.22874828060522695
0.7001792480657092,0.22901142276179653
0.7536133233498967,0.22857484600203337
0.7915050030630999,0.22753423838287185
0.8286025457763256,0.22635607918186712
0.8751616636035667,0.22716942766580947
0.9331336646019104,0.22707972011243346
0.9660109364009711,0.22705579809819987
1.0,0.2251300759523952


==> Result/PlotCloudLossNaiv2.csv <==
Iterations,Loss
0,1.0
1,0.9736259793074576
2,0.44789187249566415
3,0.2944082291728964
4,0.2720770288858322
5,0.26500807367980383
6,0.2511931104599007
7,0.24776628192093775
8,0.24445308294958434
9,0.24236588720770288
10,0.24011721786974463
11,0.23645116918844566
12,0.2372824591830632
13,0.2356856647329705
14,0.23500388732731295
15,0.23324561928114348
16,0.23194785000897075
17,0.23210334310148914
18,0.23164284432749238
19,0.22874828060522695
20,0.22901142276179653
21,0.22857484600203337
22,0.22753423838287185
23,0.22635607918186712
24,0.22716942766580947
25,0.22707972011243346
26,0.22705579809819987
27,0.2251300759523952
28,0.22436457149692005
29,0.22554273069792477
30,0.225171939477304
31,0.22527958854135519
32,0.22405956581544165
33,0.22326415884217451
34,0.22463369415704804
35,0.2235990670414449
36,0.22389211171580647
37,0.2217570719454578
38,0.22388613121224807
39,0.22207403863405298
40,0.22281562107529454
41,0.22294121165002093
42,0.22297111416781293
43,0.22385622869445607
44,0.22300101668560493
45,0.2220082530949106
46,0.2219065845344178
47,0.22258836194007536
48,0.2217690329525746
49,0.2220022725913522
50,0.2204294001554931
51,0.22217570719454577
52,0.22312660726033132
53,0.22199629208779378
54,0.22063871778003707
55,0.221655403384965
56,0.22316249028168172
57,0.22229531726571378
58,0.22305484121763053
59,0.22191256503797618
60,0.221834818491717
61,0.22126069015011063
62,0.22001076490640512
63,0.2221458046767538
64,0.2203516536092339
65,0.22126069015011063
66,0.22267208898989294
67,0.22265414747921775
68,0.22108725554691705
69,0.22089587943304825
70,0.22045332216972668
71,0.22221159021589618
72,0.22127863166078585
73,0.22096764547574907
74,0.22059087375156988
75,0.22273787452903535
76,0.22166736439208182
77,0.22166736439208182
78,0.21926918246516355
79,0.21975958375695234
80,0.21935889001853956
81,0.2201961605167155
82,0.2204712636804019
83,0.2200645894384307
84,0.2202200825309491
85,0.22058489324801148
86,0.22136833921416182
87,0.2202021410202739
88,0.21932300699718915
89,0.21904790383350278
90,0.21795945218587406
91,0.22066862029782908
92,0.22069852281562108


==> Result/PlotCloudLossProg.csv <==
Iterations,Loss
0,2.1591411996890137
1,2.1502302493869982
2,2.1195502661324084
3,2.1144668381077687
4,2.107649064051193
5,2.108366724478201
6,2.1069912086597693
7,2.109383410083129
8,2.108904969798457
9,2.108247114407033
10,2.108486334549369
11,2.093475270617786
12,2.1019077806351296
13,2.108486334549369
14,2.108785359727289
15,2.109682435261049
16,2.1117756115064887
17,2.1121344417199928
18,2.111835416542073
19,2.113091322289337
20,2.112553076969081
21,2.1136295676095926
22,2.1136295676095926
23,1.9586149153758747
24,1.9473117636504993
25,1.9131032832964536
26,1.8995275402188865
27,1.8958196280126787
28,1.8961186531905987
29,1.8954607977991746
30,1.8944441121942468
31,1.8940254769451588
32,1.8933676215537347
33,1.3841277435560073
34,1.0882722325219782
35,1.0690748160995156
36,1.0520901859936607
37,1.0357634112792298
38,1.0331917947491178
39,1.0337300400693739
40,1.0286466120447342
41,1.0346869206387177
42,1.03067998325459
43,1.0331917947491178
44,1.0331917947491178
45,0.9876203576341128
46,0.9791878476167694
47,0.9763770109443215
48,0.9782907720830094
49,0.9769152562645774
50,0.9770946713713294
51,0.9765564260510735
52,0.9775133066204175
53,0.9778123317983374
54,0.9769750613001614
55,0.8265653968064111
56,0.3281382692422702
57,0.2749596316009808
58,0.2662400574128342
59,0.2648286585730519
60,0.2637880509538903
61,0.2608516237067161
62,0.26216733448956403
63,0.26247234017104243
64,0.2589019795466778
65,0.26024161234375937
66,0.2575503857424795
67,0.25826804616948745
68,0.25717959452185873
69,0.2597512110519706
70,0.25710184797559954
71,0.2577298008492315
72,0.25688654984749715
73,0.2580108845164763
74,0.25616290891693083
75,0.25671311524430357
76,0.2560672208599964
77,0.2584115782548891
78,0.25704802344357397
79,0.2581962801267867
80,0.2546079779917469
81,0.256420070569942
82,0.2577357813527899
83,0.2553136774116381
84,0.25502661324083487
85,0.2539441420967645
86,0.2545601339632797
87,0.25530171640452126
88,0.2556485856109084
89,0.25366305842951975
90,0.2533161892231326
91,0.25546917050415646
92,0.25379462950780457


==> Result/PlotDarkMattLoss.csv <==
Timers,Loss
0.00041393344894862346,1.0
0.0006060047691307175,0.3528000972601377
0.002168111857793193,0.3390621028083865
0.003813624539345328,0.3382110766034107
0.0050226533709083025,0.3360558803700306
0.006017233904183828,0.33434277567170284
0.006799804899197918,0.3346743443229921
0.007871775417298936,0.33169022646138885
0.009743659223932364,0.33450855999734747
0.011760242792109256,0.3309939322936814
0.012947647951441578,0.3316791741730125
0.015933232169954476,0.31314448656594346
0.022045306741816605,0.30634732921451385
0.02592401907652287,0.30421423755788635
0.028814220680685017,0.30262270803169794
0.030903967049642312,0.29964964245847103
0.03236234554519835,0.2970855115551675
0.03387979622805116,0.2899125763989434
0.03517179709516583,0.28748107295615555
0.0370875785822675,0.2857679682578278
0.038319423368740516,0.2843201184805314
0.039596249729026665,0.2811039025630257
0.04057608931281162,0.27827451673869075
0.04154725774983741,0.2782303075851855
0.04219163234337741,0.28423170017352095
0.04278127032300021,0.27534566031896907
0.043524279210925644,0.2740635948673173
0.04449219596791675,0.273444666718244
0.046057879904617384,0.2742293791929619
0.04771732061565142,0.27443937267211177
0.04974907869065684,0.2717094574431636
0.05199165402124431,0.27312415035533105
0.05362833297203555,0.27246101305275255
0.054655321916323434,0.2717094574431636
0.05633535660091046,0.26897954221421544
0.05784196835031433,0.2679627316835951
0.05915889876436158,0.26671382309707226
0.06067634944721439,0.2654317576454205
0.062074571862128766,0.26548701908730205
0.0629525254714936,0.26565280341294667
0.06424777801864297,0.2651554504360128
0.06553219163234338,0.2650449275522497
0.06740190765228701,0.2644149471148001
0.06809017992629525,0.2645254699985632
0.09343160632993712,0.2247703887089822
0.23222956861044872,0.18871782402546447
0.2884836332104921,0.17669293427204102
0.32533058747019294,0.1660385282772798
0.35290483416431817,0.15689828579007284
0.37370474745285065,0.1623028548060876
0.38471710383698243,0.16127499198709092
0.3910091047040971,0.1611202599498226
0.39643941036202035,0.16062290697288872
0.40287231736397133,0.1620265475966799
0.4092835464990245,0.16075553443340443
0.415391285497507,0.15967241017252623
0.421824192499458,0.16210391361531404
0.4264036418816389,0.16024712916809425
0.43157381313678733,0.16066711612639398
0.4379742033383915,0.16024712916809425
0.4408248428354649,0.16024712916809425
0.4432907001951008,0.159771880767913
0.4467645783654888,0.1597829330562893
0.44921417732495117,0.16049027951237305
0.4517342293518318,0.15946241669337635
0.4556091480598309,0.1592634755026028
0.4584055928896596,0.1592634755026028
0.4610340342510296,0.1592303186374739
0.4638684153479298,0.15885454083267941
0.4665998265770648,0.15940715525149482
0.47002492954693254,0.1585782336232717
0.4763060914805983,0.1616397175035091
0.4794493821807934,0.16012555399595485
0.4821699544764795,0.15798141005095104
0.4842510296986776,0.16528697266769085
0.4877357468025146,0.1635186065274815
0.4906893561673531,0.1654859138584644
0.4941578148710167,0.16367333856474983
0.4972794277043138,0.1611092076614463
0.5009917624105787,0.1583129787022403
0.5068393670062866,0.15552780203141062
0.5115272057229568,0.15441152090540347
0.5169358335139822,0.15915295261883974
0.5220192933015391,0.15651145569690203
0.5275525688272273,0.1544778346356613
0.5325276392802948,0.1544446777705324
0.5373238673314545,0.15006797157351429
0.5423260351181443,0.14933852054067795
0.5479622805115977,0.1455365333392279
0.5543030565792326,0.14716121973054522
0.5608064166486018,0.14480708230639153
0.5674723607197051,0.14292819328241912
0.5732169954476479,0.14067352645365222
0.5785280728376327,0.14113772256545717
0.5835681768913938,0.1374352059593939
0.5893128116193366,0.137833088340941
0.5980381530457403,0.13712574188485727
0.6048124864513331,0.13879463742967982
0.6101235638413179,0.13641839542877351
0.6145675265553869,0.13845201649001426
0.625948406676783,0.13547895091678733
0.6313136787340126,0.1377115131688016
0.6368415347929763,0.1322627349992816
0.639876436158682,0.13069331004984583
0.6443203988727509,0.12541031620597046
0.6515282896163017,0.11947523734789288
0.6599826577064817,0.11799423070546756
0.6688705831346196,0.11384962256435195
0.6786256232386733,0.11277755059185005
0.6862128766529373,0.10601907624973751
0.6974311727725991,0.10212756551243934
0.7085410795577716,0.09825484366538091
0.7209516583568176,0.09480763492081036
0.7313570344678083,0.09564871406624742
0.7413830479080858,0.09257949358414659
0.7541729893778452,0.08581991401319643
0.7650119228267938,0.08337846351086993
0.787773683069586,0.0797356292620387
0.8182310860611315,0.11096497529813548
0.8644591372208974,0.09934902021463544
0.9054303056579232,0.0812984228384487
0.9131259484066768,0.15037743564805092
0.9325818339475396,0.1346500292885642
0.9783221331021028,0.11191547209849799
0.9829286798179059,0.10769460316758585
0.9870474745285063,0.14159086638888582
0.9904075438976804,0.13289271543673117
0.9951224799479731,0.15743984792051194
1.0,0.1522010632301418


==> Result/PlotDarkMattLossNaiv.csv <==
Timers,Loss
0.033011048748632144,1.0
0.07716474284302305,0.9177609844730756
0.08237495146316495,0.6727576808721506
0.11105580853542307,0.4253076478361414
0.1213032581453634,0.2505265113974232
0.1415440008471884,0.2143004625041295
0.14968053937661055,0.1983709117938553
0.1573440643863179,0.1901428807400066
0.16745737583395107,0.18646762471093492
0.19345899961170532,0.18267880740006606
0.24338310565145257,0.17197307565246117
0.2918599315189382,0.1396287578460522
0.32169508277736597,0.1242463660389825
0.36337322178686154,0.12240873802444664
0.4072152211514702,0.12047819623389494
0.45169261181121817,0.12051949124545755
0.4953228140774471,0.11935290716881401
0.5353171661548236,0.11977618103733069
0.5678633202725123,0.11865089197224975
0.6017155564968759,0.11909481334654774
0.6287902855730876,0.11817599933927982
0.6592890677397719,0.11863024446646846
0.6992481203007519,0.11782499174099768
0.7331709555579088,0.11821729435084243
0.754738960076247,0.11750495540138751
0.778001341381623,0.11782499174099768
0.8147128384341134,0.1172158903204493
0.8506124466094814,0.11747398414271557
0.8807582336121995,0.11691650148662042
0.9081506583359807,0.11710232903865213
0.9382611458223021,0.11661711265279154
0.9718662854318896,0.11667905517013545
1.0,0.11626610505450942


==> Result/PlotEarthQuakeLoss.csv <==
Timers,Loss
2.9035723587116937e-05,1.0
4.5242642590502644e-05,0.09910234358202537
5.770032120843823e-05,0.06876478176736185
6.995941487976387e-05,0.05097559664588261
8.210456636860838e-05,0.04028434745216082
9.41205833839743e-05,0.03372124274349602
0.00010615070752669503,0.029587723070307458
0.00011577610903724281,0.02687486562029671
0.000124186127267992,0.025001881315846054
0.00013246592586161994,0.023632820898731453
0.00013997525826894697,0.022616372823048805
0.00015228101397690773,0.02178348742205977
0.00016394652313568887,0.021163728230488066
0.00017522137338310618,0.02069259299075468
0.00018640941053910928,0.020318211137389807
0.00019767340915009983,0.020013975489142122
0.00020914358885319904,0.019764298000430013
0.00022029907109992187,0.019557890776177166
0.00022931678097057038,0.019386691034186197
0.00023718421737998092,0.019244248548699203
0.0002452686865179269,0.019125188131584606
0.0002532663425644587,0.019025747151150293
0.000261242295338137,0.018942162975704148
0.00026917484156610815,0.01887228552999355
0.00027717249761263996,0.018813427219952696
0.00028531122493271986,0.01876397548914212
0.0002933848424342391,0.01872204902171576
0.0003014150533900512,0.01868684153945388
0.00030948867089157045,0.018657009245323583
0.0003175514367566629,0.018632014620511717
0.0003255599444396215,0.01861078262739196
0.0003332103481204966,0.018592775747151152
0.00034007943397864395,0.018577456460976135
0.0003468617067453772,0.01856455600946033
0.0003537416442399514,0.01855380563319716
0.00036052391700668463,0.01854439905396689
0.0003674689643198194,0.01853660503117609
0.0003743489018143936,0.018529886046011607
0.00038120713603611423,0.018524242098473444
0.0003880436669849813,0.01851940442915502
0.0003948584946609949,0.01851537303805633
0.0004016190641548746,0.018511879165770802
0.00040835793037590065,0.01850892281229843
0.00041522701623404807,0.018506503977639217
0.0004220201406372081,0.018504353902386583
0.0004288566715860752,0.01850247258654053
0.00043562809271638163,0.01850086003010105
0.00044241036548311487,0.018499784992474736
0.00044922519315912843,0.01849844119544184
0.00045601831756228835,0.018497634917222103
0.0004628114419654484,0.018496828639002365
0.00046957201145932803,0.018496022360782627
0.0004763976907717684,0.01849548484196947
0.00048325592499348907,0.018494947323156312
0.0004900924559423562,0.01849467856374973
0.0004969289868912231,0.01849414104493657
0.0005037872211129438,0.018493872285529993
0.0005104718291518361,0.018493603526123413
0.0005173300633735567,0.018493334766716833
0.0005241231877767167,0.018493334766716833
0.0005310139769077177,0.018493066007310256
0.0005377419914923171,0.018493066007310256
0.0005445242642590503,0.018492797247903675
0.0005512956853893567,0.018492797247903675
0.000558121364701797,0.018492528488497095
0.0005649904505599444,0.018492528488497095
0.0005717835749631044,0.018492528488497095
0.0005785875510026912,0.018492528488497095
0.0005854566368608386,0.018492528488497095
0.0005922823161732789,0.018492528488497095
0.0005990320340307319,0.018492528488497095
0.0006059011198888793,0.018492259729090518
0.0006127702057470266,0.018492259729090518
0.0006195850334230402,0.018492259729090518
0.0006263347512804931,0.018492259729090518
0.0006331712822293602,0.018492259729090518
0.0006399644066325201,0.018492259729090518
0.0006466815695806928,0.018492259729090518
0.0006533553259831582,0.018492259729090518
0.0006600724889313308,0.018492259729090518
0.0006668005035159302,0.018492259729090518
0.0006736587377376509,0.018492259729090518
0.0006805495268686518,0.018492259729090518
0.000687331799635385,0.018492259729090518
0.0006940489625835576,0.018492259729090518
0.0006995941487976387,0.018492259729090518
0.0007040216164597621,0.018492259729090518
0.0007083622710304714,0.018492259729090518
0.0007127246288740342,0.018492259729090518
0.0007170435801718899,0.018492259729090518
0.0007214276412883063,0.018492259729090518
0.000725789999131869,0.018492259729090518
0.0007301740602482854,0.018492259729090518
0.0007344713082732875,0.018492259729090518
0.0007388011112075701,0.018492259729090518
0.0007431743206875597,0.018492259729090518
0.0007530927163816304,0.017425284884970974
0.0007616980640680615,0.016644807568264888
0.000769326764476083,0.016086863040206408
0.000776640767427728,0.01568721780262309
0.0007841175449257748,0.015402064072242528
0.0007916268773331018,0.015199419479681788
0.0007990602482854415,0.015056439475381638
0.0008066129872384755,0.014955385938507848
0.0008139161385536939,0.014884433455170931
0.0008214254709610209,0.014834981724360352
0.000828837138640507,0.014800043001505052
0.0008361945481378592,0.01477585465491292
0.0008436387707266256,0.01475865405289185
0.0008511481031339527,0.014746828639002365
0.0008585706224498654,0.014738497097398408
0.0008661125097664728,0.014732853149860245
0.0008735241774459588,0.014728821758761555
0.0008808273287611773,0.014725865405289185
0.0008881413317128223,0.01472398408944313
0.0008956072575744421,0.014722640292410235
0.0009029646670717945,0.014721565254783917
0.0009104088896605607,0.01472075897656418
0.0009177880024307665,0.0147204902171576
0.0009251996701102526,0.014719952698344441
0.0009327198541540065,0.014719683938937862
0.0009403051480163209,0.014719683938937862
0.0009476300026043927,0.014719415179531282
0.0009549657088288913,0.014719415179531282
0.0009623122666898167,0.014719415179531282
0.0009696479729143155,0.014719415179531282
0.0009771030471395087,0.014719415179531282
0.000984644934456116,0.014719415179531282
0.000992110860317736,0.014719415179531282
0.0009995008247243684,0.014719415179531282
0.001006847382585294,0.014719415179531282
0.0010142156437190728,0.014719146420124705
0.001021573053216425,0.014719146420124705
0.001027118239430506,0.014719146420124705
0.0010319689209132737,0.014719146420124705
0.0010367544925774807,0.014719146420124705
0.0010415726191509678,0.014719146420124705
0.0010463690424516016,0.014719146420124705
0.0010512088722979425,0.014719146420124705
0.0010559727406892958,0.014719146420124705
0.0010607583123535028,0.014719146420124705
0.001065533032381283,0.014719146420124705
0.001070568191683306,0.014719146420124705
0.0010753537633475128,0.014719146420124705
0.0010841761437624794,0.014575360137604817
0.0010939534681830019,0.01379542033971189
0.0011036114246028301,0.013493872285529994
0.0011134864137511938,0.013314072242528488
0.0011282446392916051,0.01327832724145345
0.0011379025957114332,0.013221887766071812
0.0011476690684955292,0.013198774457105999
0.0011623187776716728,0.013207374758116534
0.001171976734091501,0.013192592990754676
0.001181634690511329,0.013188561599655988
0.0011912926469311571,0.013186949043216512
0.0012009506033509854,0.013186142764996776
0.0012105000434065457,0.013184798967963878
0.0012201579998263737,0.013183455170930981
0.001229815956246202,0.013181573855084927
0.0012400164944873686,0.01316974844119544
0.0012501085163642677,0.013182648892711245
0.0012635645455334665,0.013207374758116534
0.001271811789217814,0.013204687164050741
0.0012800590329021615,0.013202805848204687
0.0012883062765865093,0.013201193291765213
0.0012964450039065893,0.013200118254138894
0.0013045837312266688,0.013199311975919158
0.0013127224585467489,0.013198774457105999
0.0013208611858668287,0.013198774457105999
0.0013289999131869084,0.013198774457105999
0.0013371386405069885,0.013198774457105999
0.0013452773678270683,0.013198774457105999
0.0578023265908499,0.01071920017200602
0.1603329282055734,0.009942216727585464
0.24461758833232053,0.009464362502687595
0.299895824290303,0.00932245753601376
0.3439968747287091,0.009138626101913567
0.3853958676968487,0.009166845839604386
0.4247004948346211,0.009157976779187272
0.46798767254101914,0.009310094603311114
0.5073140029516451,0.009299344227047946
0.5461411580866395,0.009398247688669103
0.589884104522962,0.009538271339496883
0.6370127615244379,0.00951838314341002
0.6796379894088028,0.009598473446570631
0.717564458720375,0.009707321006235217
0.7589091935063808,0.00953907761771662
0.8031296119454814,0.009576703934637712
0.8467857452903897,0.010089228122984304
0.8887164684434413,0.00998279939797893
0.9274025523048876,0.009880133304665664
0.9638423474259917,0.009861051386798539
1.0,0.009678026230918083


==> Result/PlotEarthQuakeLossNaiv.csv <==
Timers,Loss
0.005843661665579474,1.0
0.06452127274045083,0.8943658182209545
0.15143328259766617,0.4859818113329387
0.21917808219178084,0.41707474573534953
0.27719794158150324,0.6777161922186945
0.32331303906646375,0.48291449173976214
0.3706784083496413,0.41707474573534953
0.42485685293904474,0.3261314104288866
0.4747046459375227,0.2710003766883711
0.5097666159309995,0.24319539363934778
0.5504638689570197,0.4430393370284669
0.5994962673044865,0.22339772910724856
0.6588026382546931,0.20973201313028036
0.7210081901862724,0.1969353710380455
0.8206494165398275,0.2912070171662272
0.8823657316808002,0.174745735349513
0.8907914764079148,0.16759403756121186
0.8961368413423209,0.18837647312059408
0.8994890193520332,0.4138459882688479
0.9022432412843373,0.19786632944088683
0.9052330216713779,0.2972340311036969
0.9080053634848155,0.1967631706398321
0.9105783866057838,0.17661303341763976
0.9229542654200189,0.20247807135554002
0.9339530332681019,0.27947586503793787
0.9487932159165037,0.19497121024592368
0.9659889831122709,0.32683097454662857
0.9772233094150902,0.18692084162944628
0.9848517793723274,0.19395415164397567
0.9901971443067333,0.19706990259914975
0.9969196202072915,0.2353656567830813
1.0,0.2031292041112845


==> Result/PlotIon2DLoss.csv <==
Timers,Loss
0.00014022600041467968,1.0
0.00022805307899647525,0.635792158887303
0.00030545303752850924,0.5627866014759026
0.0003812979473356832,0.5588387135959185
0.00044974082521252333,0.5522184093048681
0.000506655608542401,0.5194509399009991
0.0005522703711382957,0.5100671140939598
0.0006060750570184533,0.5223359348902183
0.0006543437694381091,0.5277111360806584
0.0006916649388347502,0.5195420450059218
0.0007350196972838483,0.5328433903246379
0.0008113622226829775,0.47083118224057824
0.0009071739581173544,0.44501806917914305
0.0010040431266846363,0.44401591302499316
0.001096744764669293,0.45604178687479124
0.0011935724652705785,0.4394910261471651
0.0012807173958117354,0.43147377691396643
0.0013805307899647523,0.45355158067357043
0.0014667634252539914,0.4160466458137205
0.0015672195728799504,0.4056910322208388
0.001647791830810699,0.4176865377023293
0.0017172092058884514,0.43438914027149317
0.0017954177897574126,0.4112180752528167
0.0018669292971179765,0.3902031643839776
0.0019448268712419655,0.380272707947402
0.0020317644619531412,0.3961857329405691
0.0021047066141405765,0.3689453065686781
0.002174165457184325,0.370645935193902
0.0022477710968277008,0.38583011934768746
0.0023182666390213565,0.3827021774120077
0.0023922869583246943,0.3799082875277111
0.002464026539498238,0.38145707431139725
0.0025052871656645243,0.38145707431139725
0.0025450964130209414,0.37614260985757236
0.0025871863985071535,0.36821646572929634
0.0026301057433132905,0.36675878405053297
0.00267800124403898,0.36508852379361656
0.00271822517105536,0.3624464757508579
0.0027634252539912923,0.362719791065626
0.0028102840555670745,0.36074584712563396
0.002856106157992951,0.35564396124996206
0.0028979888036491813,0.35992590118132956
0.0029394567696454494,0.354155911202891
0.003041053286336305,0.34407361292477756
0.0031507360563964343,0.32245133468978715
0.0032842629069044166,0.3297701114519117
0.003409496164213146,0.3181390263901121
0.003543645034211072,0.3189286039661089
0.0036431681526021154,0.3210240213793313
0.0037478747667426915,0.3276746940386893
0.0038449098071739584,0.3220565459017887
0.003946506323864815,0.32299796531932345
0.00405100559817541,0.322603176531325
0.004197180178312254,0.3174709222873455
0.004305411569562513,0.31671171307965623
0.004371967654986523,0.31671171307965623
0.004437487041260626,0.3129156670412099
0.004492017416545719,0.3154969783473534
0.0045450964130209414,0.31215645783352064
0.004605017623885549,0.3139178231953597
0.004657681940700809,0.314677032403049
0.004718639850715323,0.31097209146952537
0.004773584905660377,0.3131586139876704
0.004854240099523119,0.31294603540951743
0.004935931992535766,0.31106319657444803
0.005026124818577649,0.3128852986729023
0.0058162969106365335,0.2830514136475447
0.0067246527057847815,0.25937319687813176
0.00763756997719262,0.24073309241094476
0.0083866887829152,0.23460779252330774
0.008975948579722165,0.21683318655288653
0.010027368857557537,0.21495642139147864
0.011067178104913955,0.2102462874669744
0.011695832469417376,0.20725804002550943
0.012137466307277628,0.20443985544656687
0.01266680489321999,0.20607367366151416
0.01306821480406386,0.20388411430653833
0.01347957702674684,0.20166722342008567
0.01401845324486834,0.20545112211120894
0.0144055567074435,0.20782592851286102
0.014859423595272654,0.20580643202040755
0.015230147211279289,0.2046342130037353
0.015462575160688368,0.20166722342008567
0.015731080240514204,0.20476783382428862
0.01596744764669293,0.20009717877858424
0.01630914368650218,0.20073187767621245
0.01661579929504458,0.20279692672112729
0.016855484138503008,0.20414528227398343
0.017326974911880573,0.2018828388350694
0.017736263736263736,0.2060220474353913
0.018126269956458635,0.20212578578152995
0.018353514410118187,0.20178869689331594
0.018583039601907526,0.20168848127790093
0.01962969106365333,0.17757296000485892
0.021768608749740827,0.16827416562908076
0.022964959568733154,0.16004737465455982
0.02462989840348331,0.15783959427859942
0.026062616628654365,0.1541680585502141
0.027229939871449307,0.14416775486653102
0.028724860045614763,0.14059036107989917
0.030026954177897573,0.13533663336268942
0.03111756168359942,0.1337969570894956
0.032110719469210035,0.13283124297731483
0.03311217084801991,0.13106076710498346
0.034055567074435,0.1277111360806584
0.035637569977192626,0.12402745300495005
0.036738544474393536,0.1281545142579489
0.03816296910636534,0.13582556409244131
0.039353099730458224,0.12731331045582922
0.040522496371552974,0.12412159494670352
0.04130624092888244,0.12636885420146377
0.04204644412191582,0.1342281879194631
0.04319095998341282,0.1281575510947797
0.044277420692515036,0.12130948404142246
0.04522081691893013,0.12480488323362386
0.04606883682355381,0.13313492666039053
0.046852581380883274,0.13536396489416624
0.04761144515861497,0.129903732272465
0.04842836408874145,0.12396367943150415
0.04919344806137259,0.12299492848249263
0.05010989010989011,0.12130948404142246
0.05095791001451379,0.12328950165507607
0.05151980095376322,0.12193507242855842
0.05209205888451172,0.12196240396003524
0.05265187642546134,0.12158887302985211
0.05320754716981132,0.12174678854505147
0.05389798880364918,0.12338364359682955
0.05453866887829152,0.12183181997631266
0.0551689819614348,0.12539402957879073
0.05575160688368236,0.12067782198062499
0.056311424424631974,0.12649032767469404
0.08701637984656853,0.13018312126089465
0.15251710553597347,0.12559749764645145
0.18052871656645242,0.12652069604300162
0.20904001658718643,0.12282790245680099
0.22915198009537632,0.1285735977405934
0.24909807173958118,0.12390901636855052
0.27617665353514415,0.12356585380667497
0.30138917686087496,0.11991861277293571
0.34524155090192826,0.12095113729539313
0.3964544889073191,0.11062589207081903
0.4479369686916857,0.1218864830392663
0.4970350404312669,0.12005223359348903
0.5419655815882232,0.11918977193355401
0.5692307692307693,0.11012481399374412
0.6006427534729423,0.12068389565428649
0.6297532656023223,0.12185307783412798
0.6792867509848642,0.1146405903610799
0.7315985900891561,0.1176986850496523
0.7823761144515863,0.11476510067114094
0.8161517727555464,0.1179446688329436
0.8587601078167116,0.11678156032676365
0.9002280738129795,0.11639588204925749
0.9356209827907942,0.12150991527225241
0.97088948787062,0.11502323180175529
1.0,0.11632907163898085


==> Result/PlotIon2DLossNaiv.csv <==
Timers,Loss
0.005845011711461352,1.0
0.031216403985866843,1.0484238660482668
0.06770812656318234,0.9817231349736656
0.10254079161538766,0.9816052197154311
0.16374210965103816,0.9712286769908026
0.18814164913255785,0.9762204229227261
0.23648020961530825,0.9939077116578886
0.31106038350073445,0.9987815423315778
0.33747667632696815,0.9979168304378586
0.3656477033625789,1.0376542724628568
0.396236452419707,1.0374970521185443
0.42895708444162134,0.9707963210439431
0.4602802810750724,0.9697743888059114
0.5351542339910278,0.9913528810628096
0.5598078526340864,0.9802688467887746
0.6025249116677914,0.9699709142363022
0.626900631227917,0.9785787280874145
0.6517527492159276,0.9633283546890967
0.672992179125809,0.9368760317585095
0.6948668069395371,0.9602625579750019
0.7334947794672277,0.9700102193223804
0.7932430822978285,0.9547205408379844
0.8277422684505141,0.9624243377092996
0.8511254912858788,0.9704032701831617
0.8741911151693199,0.9987422372454995
0.8923339552979476,0.9684773209653329
0.9113501925443646,0.9528338967062338
0.932232323633332,0.9820768807483689
0.9498193655960936,0.9833739485889474
0.9673667076898647,1.0162723056363494
0.9839215530588749,1.0152896784843959
1.0,1.0665435107302885


==> Result/PlotIon2DLossNaiv2.csv <==
Iterations,Loss
0,1.0
1,1.0484238660482668
2,0.9817231349736656
3,0.9816052197154311
4,0.9712286769908026
5,0.9762204229227261
6,0.9939077116578886
7,0.9987815423315778
8,0.9979168304378586
9,1.0376542724628568
10,1.0374970521185443
11,0.9707963210439431
12,0.9697743888059114
13,0.9913528810628096
14,0.9802688467887746
15,0.9699709142363022
16,0.9785787280874145
17,0.9633283546890967
18,0.9368760317585095
19,0.9602625579750019
20,0.9700102193223804
21,0.9547205408379844
22,0.9624243377092996
23,0.9704032701831617
24,0.9987422372454995
25,0.9684773209653329
26,0.9528338967062338
27,0.9820768807483689
28,0.9833739485889474
29,1.0162723056363494
30,1.0152896784843959
31,1.0665435107302885
32,1.0625343919503183
33,1.0867856300605299
34,1.0813222230956687
35,1.1350522757644839
36,1.1317899536199985
37,1.1730209889159657
38,1.132772580771952
39,1.0779812907790267
40,1.0532976967219558
41,1.0912271047873594
42,1.0840735791211384
43,1.080614731546262
44,1.0826979011084035
45,1.0578570867070198
46,1.076055341561198
47,1.0468123575190629
48,1.0573461205880041
49,1.0951969184812516
50,1.0855278673060293
51,1.0480308151874853
52,1.053612137410581
53,1.018709220973194
54,1.0414668658124362
55,1.049681628802767
56,1.0751513245814008
57,1.0623771716060058
58,1.043943086235359
59,1.0515289678484396
60,1.1452322930587218
61,1.087964782642874
62,1.069530697272227
63,1.0855278673060293
64,1.0543196289599874
65,1.055656001886644
66,1.0584859680842702
67,1.0277493907711657
68,1.0626523072085527
69,1.0624950868642402
70,1.0562455781778162
71,1.0316798993789797
72,1.0489741372533605
73,1.0354924927285591
74,1.0477556795849383
75,1.0103765427246287
76,1.0356890181589498
77,1.022993475355711
78,1.0371040012577626
79,1.0188271362314283
80,0.9993318135366717
81,1.0853313418756387
82,1.0907554437544218
83,1.090244477635406
84,1.04708749312161
85,0.9874223724549956
86,0.9519691848125148
87,0.9601839478028457
88,0.9512616932631082
89,2.0027120509393916
90,1.9433220658753243
91,1.7021853627859447
92,1.5667793412467574
93,1.4609307444383302
94,1.383932080811257
95,1.3814165553022562
96,1.3611744359720148
97,1.325760553415612
98,1.2903466708592093
99,1.248879805046773
100,1.262518669915887
101,1.2308387705369075
102,1.246639415140319
103,1.1958179388412862
104,1.1888609386054556
105,1.197508057542646
106,1.1948746167754107
107,1.1823362943164846
108,1.1961323795299112
109,1.1880748368838927
110,1.2056442103608207
111,1.2001414983098813
112,1.1642559547205409
113,1.1487697508057542
114,1.1131593428189608
115,1.0735791211382752
116,1.066346985299898
117,1.058996934203286
118,1.0819511044729189
119,1.061276629195818
120,1.0775489348321672
121,1.0300683908497759
122,1.0251552550900087
123,1.0157613395173335
124,1.0379687131514819
125,1.0066818646332836
126,1.0146214920210674
127,1.0037339831774232
128,1.0053061866205488
129,1.0197311532112254
130,1.0186699158871158
131,1.0121452715981447
132,0.9744123889631318
133,0.9626208631396903
134,1.004520084898986
135,0.9631318292587061
136,1.0077037968713152
137,0.9437937269082618
138,0.9263029636034903
139,0.9437937269082618
140,0.9135288106280952
141,0.9242984042135052
142,0.9167125226004245
143,0.895016115085292
144,0.9195424887980506
145,0.9001650813615282
146,0.9512616932631082
147,0.9266567093781936
148,0.9558603883342505
149,0.9113277258077195
150,0.9154547598459241
151,0.9292901501454288
152,0.893601131986479
153,0.8972171999056678
154,0.9022875560097476
155,0.9138039462306422


==> Result/PlotIon2DLossProg.csv <==
Iterations,Loss
0,1.294277179467023
1,0.8228912821319079
2,0.7284018552000628
3,0.7232921940099049
4,0.7147236852448707
5,0.6723134973665592
6,0.6601682257684144
7,0.6760474805439823
8,0.6830044807798129
9,0.6724314126247937
10,0.6896470403270183
11,0.6093860545554595
12,0.5759767313890417
13,0.5746796635484631
14,0.590244477635406
15,0.5688232057228205
16,0.558446662998192
17,0.5870214605769987
18,0.5384796792704977
19,0.5250766449178524
20,0.540602153918717
21,0.5622199512616932
22,0.5322301705840736
23,0.5050310510180017
24,0.4921782878704504
25,0.512774152975395
26,0.4775174907633048
27,0.4797185755836805
28,0.49937111862274974
29,0.4953226947567015
30,0.4917066268375127
31,0.4937111862274978
32,0.4937111862274978
33,0.4868327961638236
34,0.4765741686974294
35,0.4746875245656788
36,0.47252574483138116
37,0.46910620234258316
38,0.46945994811728636
39,0.46690511752220737
40,0.4603018630610801
41,0.46584388019809764
42,0.45837591384325127
43,0.4453266252653093
44,0.4173414039776747
45,0.42681392972250615
46,0.41176008175457907
47,0.41278201399261066
48,0.4154940649320022
49,0.4241018787831145
50,0.4168304378586589
51,0.41804889552708124
52,0.4175379294080654
53,0.41089536986086006
54,0.4099127427089065
55,0.4099127427089065
56,0.4049996069491392
57,0.40834053926578096
58,0.40401697979718576
59,0.4062966747897178
60,0.4072793019416713
61,0.40248408144013836
62,0.4053140476377643
63,0.40503891203521736
64,0.40260199669837277
65,0.4049603018630611
66,0.3663469852998978
67,0.3357008096847732
68,0.3115753478500118
69,0.30364751198805123
70,0.2806422451065168
71,0.27821319078688783
72,0.2721169719361686
73,0.2682493514660797
74,0.26460183947802846
75,0.2667164531090323
76,0.2638825564027985
77,0.26101328511909444
78,0.26591069884443047
79,0.2689843565757409
80,0.26637056835154466
81,0.26485339202892855
82,0.26101328511909444
83,0.26502633440767237
84,0.25898121216885467
85,0.25980268846788773
86,0.2624754343212012
87,0.2642205801430705
88,0.2612923512302492
89,0.26664963446269946
90,0.26160679191887426
91,0.261170505463407
92,0.2610407986793491
93,0.22982862982469932
94,0.2177934124675733
95,0.2071456646490056
96,0.20428818489112494
97,0.19953619998427796
98,0.18659303513874695
99,0.1819628959987422
100,0.17516311610722426
101,0.17317034824306266
102,0.17192044650577784
103,0.16962895998742236
104,0.16529360899300372
105,0.16052590205172548
106,0.16586746324974452
107,0.1757959279930823
108,0.16477871236538008
109,0.16064774781856772
110,0.16355632418834998
111,0.17372848046537223
112,0.16587139375835233
113,0.1570080968477321
114,0.16153211225532585
115,0.17231349736655924
116,0.17519849068469462
117,0.1681314362078453
118,0.1604433613709614
119,0.15918952912506878
120,0.1570080968477321
121,0.15957078846002673
122,0.15781778162094173
123,0.1578531561984121
124,0.15736970363965097
125,0.15757409008725728
126,0.15969263422686894
127,0.15768414432827607
128,0.1622946309252417
129,0.1561905510573068
130,0.1637135445326625
131,0.16849304299976417
132,0.16255797500196525
133,0.16375284961874065
134,0.15897335115163902
135,0.1664098734376228
136,0.16037261221602075
137,0.15992846474333777
138,0.15520792390535335
139,0.15654429683201007
140,0.14318056756544295
141,0.15775489348321672
142,0.15538086628409717
143,0.15426460183947802
144,0.14253203364515368
145,0.15619841207452242
146,0.15771165788853078
147,0.14837669994497288
148,0.15233472211304144
149,0.14853785079789325
150,0.15265309331027435
151,0.15114770851348164
152,0.1506485339202893
153,0.1572675104158478
154,0.14887194402955742
155,0.15056206273091738


==> Result/PlotIon3DLoss.csv <==
Timers,Loss
2.7880618593963804e-05,1.0
4.0098882090207315e-05,0.8112222466476148
4.945524488162549e-05,0.7518135854033853
5.885162522913278e-05,0.7331281600351724
6.84687475795833e-05,0.7306550890305561
8.094906152376526e-05,0.728017146625632
9.416001858880026e-05,0.727302703890965
0.00010924792812330571,0.7292262035612221
0.00012382335476208918,0.7278522752253241
0.00013893837296362276,0.7282369751593756
0.00015584901763354247,0.7282919322928115
0.000181176257971239,0.7207628050120906
0.0002064389538636305,0.7178500769399867
0.0002315338341982289,0.7154319630688063
0.0002583455967779413,0.714222906133216
0.0002806005215191181,0.714277863266652
0.00030613430408179073,0.7133435919982414
0.00033286861332713707,0.7137832490657287
0.0003580022203289185,0.7141679489997801
0.0003831616451088219,0.7146076060672675
0.00040776598765910206,0.7144427346669597
0.0004320863346500401,0.7138931633326006
0.0004590659127875455,0.7158166630028577
0.00048440606201430303,0.7143877775335238
0.0004994190999922547,0.7144427346669597
0.0005153486690935378,0.7103209496592657
0.0005318333204244444,0.7071334359199825
0.0005482147006428627,0.7057595075840843
0.0005638860919629257,0.7043855792481863
0.0005792863966127076,0.7031215651791602
0.0005938992590297679,0.7026819081116729
0.0006090155681202075,0.7012530226423389
0.0006241706038778303,0.6999890085733128
0.0006401001729791135,0.6993844801055177
0.0006555262954070172,0.6980655089030555
0.0007701055947125191,0.6283798637063089
0.0009627320372808716,0.5926027698395251
0.0011539901376087574,0.5687513739283359
0.0013988072186507628,0.558364475708947
0.0016087057547827435,0.55495713343592
0.0017833630237781737,0.5547373049021762
0.001954663981617742,0.5541327764343812
0.0020650349830893555,0.5562211475049461
0.0021510081842356647,0.556935590239613
0.0022550538300673845,0.5573752473071004
0.0023592285647897142,0.5568806331061771
0.0024430072547956525,0.5557814904374587
0.002524204166989389,0.5561661903715102
0.002600366612449333,0.5555067047702792
0.0026584566132238662,0.5557814904374587
0.0027151266362016886,0.5542976478346889
0.0027671494591175487,0.5530885908990987
0.002816332326439987,0.5512200483622773
0.0028655151937624253,0.5508353484282259
0.0029312214390829526,0.5502308199604309
0.00299615315105982,0.5490822158716201
0.0030568249296465547,0.54773576610244
0.0031142694859680378,0.5476093646955374
0.00317042315338342,0.5478566717959991
0.0032177987762373175,0.5470982633545833
0.003543360958355924,0.47991866344251477
0.004003046497818398,0.4423169927456584
0.004510107660134769,0.4209276764123983
0.004879430976170191,0.41573972301604745
0.005263728603516382,0.4109364695537481
0.0056258229416776395,0.40662783029237193
0.005930730901298634,0.4046218949219608
0.006200010327111249,0.4054242690701253
0.006505692820075904,0.4042371949879094
0.006763999690186663,0.40379753792042206
0.007040895360545272,0.40342932512640134
0.007218263496243514,0.40342932512640134
0.007374848320553533,0.4040283578808529
0.007524591433661219,0.4027588480984831
0.0076854361913613715,0.40342932512640134
0.007835179304469059,0.40377555506704765
0.008023907262540986,0.40330841943284235
0.008184106575788087,0.402302703890965
0.008352954844706065,0.402154319630688
0.008497921668861179,0.40296218949219603
0.0086417266930008,0.40245108815124203
0.008790953450546046,0.40250054957133435
0.011138434926290245,0.32426357441195863
0.01449410063769912,0.28316663002857767
0.019381406036196525,0.26399208617278525
0.023907262540985724,0.25160474829632884
0.027746366147729327,0.24553198505165968
0.030512741073503217,0.23967905034073422
0.032942193994784805,0.23649153660145086
0.035602716030258434,0.23853594196526706
0.03824645650995275,0.23609584524071223
0.04096506854620092,0.237337876456364
0.043416466578886224,0.23600241811387115
0.045510288384581626,0.23721697076280499
0.04762476441277464,0.23582655528687624
0.0496527508842589,0.23610134095405583
0.050831332455528885,0.23610134095405583
0.051808535357447144,0.23479336117828095
0.052829628482172826,0.23526599252582983
0.05404822760953192,0.2355627610463838
0.05510417473472233,0.23499120685865024
0.0564350811969122,0.23640360518795336
0.05743164743242197,0.2360903495273686
0.05851599411354659,0.2350131897120246
0.059378307902821885,0.23538140250604528
0.06039036480520486,0.2363321609144867
0.06138047659618413,0.23598593097384035
0.07575452456561588,0.20490217630248406
0.09875816487233109,0.1790503407342273
0.12352257764696771,0.16451417894042647
0.1452895463816384,0.1541877335678171
0.1693646244804172,0.14899428445812266
0.19297498257299978,0.1440041767421411
0.21623680066093512,0.1413332600571554
0.24033769653783596,0.13888217190591337
0.2636382412929543,0.13644207518135854
0.28999819275553146,0.13457353264453725
0.311827124157695,0.13249615300065948
0.3355665711408876,0.13167179599912068
0.35953837812717837,0.13107825895801273
0.3869697673818191,0.1308199604308639
0.4088503343402267,0.12974280061551988
0.43366121911548294,0.12970982633545833
0.4580332016626649,0.12823697515937568
0.4820953708723827,0.12711035392393932
0.5061704489711616,0.1265827654429545
0.5309942426354788,0.12525280281380524
0.5545916918390004,0.12523631567377444
0.5780600521519118,0.1253352385139591
0.6015413213538843,0.12534073422730269
0.6265974750212997,0.12483512859969223
0.6534092376010121,0.12638491976258517
0.6783879379340614,0.12618157836887225
0.7013786693517157,0.12545064849417453
0.7249373918880542,0.12376346449769178
0.7486510210931249,0.12418663442514838
0.7708801280561794,0.12449989008573312
0.7940903105878708,0.12398878874477906
0.8157514264322412,0.12324137173005056
0.8394005111920069,0.12359859309738404
0.8612036248160484,0.12474170147285117
0.8840523584540315,0.12371949879094304
0.9078950765497121,0.12557704990107715
0.9323445124312602,0.12454935150582545
0.9542250793896678,0.12393932732468672
0.9797846797304625,0.12420861727852274
1.0,0.12395581446471751


==> Result/PlotIon3DLossNaiv.csv <==
Timers,Loss
0.002841121495327103,1.0
0.013619619346476567,0.9675426311887305
0.025430452281874617,0.944146964329846
0.035575414421174706,0.9334376802043002
0.045811446892693904,0.9210808139055935
0.05565863974350229,0.9177856495592718
0.0688962412169998,0.9132547985830795
0.07899583873388362,0.9029574100008239
0.08839279623439525,0.8948842573523355
0.09837301316597312,0.8876348957904276
0.10856129340336994,0.877172748990856
0.11951702026059076,0.8705824202982124
0.12973258748891464,0.8638273333882528
0.13939559315096528,0.8583903122168218
0.1485367351115356,0.8506466760029657
0.1599290538235896,0.8414202158332648
0.169510198512859,0.8387840843562073
0.17942560884098505,0.8286514539912678
0.18920117334060985,0.8222341214268062
0.20003410873865884,0.8160392124557213
0.21025990858858037,0.8087898508938134
0.22009004707005933,0.8024384216162782
0.23012824885735722,0.7956915726171843
0.23963435432157718,0.7868440563473105
0.24911658366873593,0.7824944394101656
0.26033153693976396,0.7757475904110718
0.2706733065011256,0.7648323585138809
0.2811310457739273,0.7599143257269957
0.29473019987720855,0.751058571546256
0.30553925915819635,0.7468325232720981
0.31881438024421854,0.7370211714309252
0.3336585033085476,0.7306367905099267
0.3444982604543284,0.7212867616772386
0.35616344907565317,0.7125381003377543
0.3674534415717307,0.7056017793887471
0.3773790845214544,0.6994315841502595
0.3877140323350842,0.6910453908888706
0.399174568524456,0.6855424664305132
0.4103622348045569,0.6782848669577396
0.4208336175728221,0.6731608863992092
0.43311276349000616,0.6644369387923222
0.44511903949791937,0.6565697339154791
0.45831912135889213,0.6469643298459511
0.47319053141414824,0.6400444847186754
0.48727744048025107,0.6335612488672873
0.5015690019783069,0.6274734327374578
0.5168497168974692,0.6205783013427795
0.5291970802919708,0.6109399456297883
0.5419537485503786,0.606738611088228
0.5530049798758442,0.6005437021171431
0.5637492325533802,0.5932119614465772
0.5738454191963981,0.5895296152895626
0.5825431475544034,0.5829228107751875
0.5926393341974213,0.576876184199687
0.6032130431816631,0.5680369058406789
0.6146053618937172,0.5633577724689018
0.6259635718671124,0.55248373012604
0.6366737158059894,0.5486036741082462
0.6486799918139027,0.5482247302084191
0.6587079609796029,0.5398797265013593
0.6680537553721264,0.5354724441881539
0.6781840507538032,0.5310239723206196
0.6888600859540215,0.5246725430430843
0.6986492939491098,0.5191613806738612
0.7097005252745753,0.517316088639921
0.7199331468722286,0.5163110635142928
0.7309843781976942,0.5109317077189225
0.744184460058667,0.5100502512562815
0.7538031243604612,0.5019111953208666
0.7634558974009141,0.4984595106680946
0.7746435636810151,0.49650712579289896
0.7855583600518453,0.4915726171842821
0.7960638515587692,0.4898673696350606
0.8048297973940923,0.4832605651206854
0.8135275257520976,0.4789521377378697
0.8229756463605976,0.4769008979322844
0.8350501398458284,0.4749649888788204
0.8437819769424927,0.4742318148117638
0.8542533597107579,0.47224647829310484
0.8639402414898697,0.4674190625257435
0.8725697523705573,0.4632012521624516
0.8813015894672215,0.4622291786802867
0.8895559042226618,0.4618008073152649
0.897639675284808,0.4540489331905429
0.9091343202128386,0.4541642639426641
0.9180367010027968,0.45433726007084607
0.9259499283716489,0.4490814729384628
0.9344771130363599,0.4463300107092842
0.9431407326557063,0.4485130570887223
0.9527593969575004,0.4451107999011451
0.9614912340541646,0.44146964329845956
0.9721331605157241,0.4435950243018371
0.9807967801350707,0.44172501853529944
0.9893580735384405,0.439385451849411
1.0,0.43707059889612


==> Result/PlotIon3DLossNaiv2.csv <==
Iterations,Loss
0,1.0
1,0.966554081884834
2,0.9579042754757394
3,0.933190542878326
4,0.9224812587527804
5,0.9155614136255047
6,0.9029574100008239
7,0.8955432902215998
8,0.8910948183540655
9,0.8835159403575253
10,0.8760194414696434
11,0.8681110470384711
12,0.8590493450860863
13,0.8540242194579456
14,0.8500700222423595
15,0.8368893648570723
16,0.8360655737704917
17,0.8285690748826098
18,0.8199192684735152
19,0.8149353323997035
20,0.8092758876348959
21,0.8002224235933768
22,0.7921080813905593
23,0.7821566850646676
24,0.7705247549221519
25,0.7626575500453086
26,0.7494851305708873
27,0.740522283548892
28,0.7326303649394513
29,0.724433643627976
30,0.7132136090287504
31,0.7028667929813
32,0.693936897602768
33,0.6828816212208585
34,0.6760688689348381
35,0.6638438092099844
36,0.653035670154049
37,0.6481093994562979
38,0.6398055853035671
39,0.6307026937968532
40,0.6231402916220447
41,0.6184611582502678
42,0.6087980888046792
43,0.5994233462393938
44,0.5911524837301261
45,0.5857566521130242
46,0.5745201416920669
47,0.5690501688771727
48,0.5635884339731444
49,0.5561743141939205
50,0.5538182716863004
51,0.5483318230496746
52,0.5428206606804514
53,0.5334129664717028
54,0.5301178021253811
55,0.5233380014828241
56,0.5163110635142928
57,0.5090205123980559
58,0.5063349534558036
59,0.5031139303072741
60,0.4983359420051075
61,0.4935661916138067
62,0.4868440563473103
63,0.48735480682099025
64,0.48184364445176703
65,0.48069857484142026
66,0.47322678968613563
67,0.4723041436691655
68,0.4732432655078672
69,0.4716451107999012
70,0.45990608781612985
71,0.45748414202158333
72,0.4577724689018865
73,0.45091028915067144
74,0.4556058983441799
75,0.4540571711014087
76,0.44860367410824614
77,0.44343026608452096
78,0.4473350358349123
79,0.4444600049427465
80,0.44063761430101334
81,0.4385204712085015
82,0.4388335118214021
83,0.4329022159980229
84,0.43470631847763413
85,0.43232556223741664
86,0.4284619820413544
87,0.42800065903286927
88,0.4302248949666365
89,0.4269297306203147
90,0.4288574017629129
91,0.4247796358843397
92,0.4232391465524343
93,0.42272839607875445
94,0.41735727819424995
95,0.41615454320784256
96,0.41483647746931385
97,0.4139467830958069
98,0.41347722217645605
99,0.41744789521377385
100,0.41201911195320867
101,0.4166570557706566
102,0.4176785567180163
103,0.41131065161874947
104,0.4073976439574924
105,0.40930883927835904
106,0.40905346404151904
107,0.4112612241535547
108,0.4131888952961529
109,0.409564214515199
110,0.4129911854353736
111,0.4082049592223412
112,0.41513304226048275
113,0.4097866381085757
114,0.4063267155449379
115,0.41253810033775434
116,0.41139303072740757
117,0.4228107751874125
118,0.4138808798088805
119,0.4188565779718264
120,0.4159074058818684
121,0.4147788120932532
122,0.4070022242359338
123,0.4097289727325151
124,0.40681275228602026
125,0.41279347557459434
126,0.42619655655325817
127,0.4095230249608699
128,0.41802454897438013
129,0.4194167559107011
130,0.4137243595024302
131,0.41297470961364197
132,0.40631023972320623
133,0.41215915643792733
134,0.41841173078507293
135,0.4174231814811764
136,0.4194167559107011
137,0.4204876843232557
138,0.42005107504736805
139,0.4169948101161545
140,0.4128429030397891
141,0.41774446000494275
142,0.4224894966636461
143,0.42189636708130823
144,0.41156602685558946
145,0.41285937886152074
146,0.4172748990855919
147,0.4113271274404811
148,0.4146222917868029
149,0.4129170442375814
150,0.4148611912019112
151,0.4081555317571464
152,0.42265425488096225


==> Result/PlotIon3DLossProg.csv <==
Iterations,Loss
0,1.4989702611417746
1,1.2159980229013923
2,1.1269462064420463
3,1.0989373094983113
4,1.0952302496086992
5,1.091276052393113
6,1.0902051239805586
7,1.0930883927835902
8,1.091028915067139
9,1.0916055688277453
10,1.0916879479364034
11,1.0804020100502514
12,1.076035917291375
13,1.072411236510421
14,1.070598896119944
15,1.0706812752286021
16,1.0692808303814154
17,1.0699398632506796
18,1.070516517011286
19,1.0711755498805504
20,1.0709284125545762
21,1.070104621467996
22,1.0729878902710273
23,1.0708460334459182
24,1.0709284125545762
25,1.0647499794052229
26,1.0599719911030563
27,1.0579125133866052
28,1.055853035670154
29,1.053958316171019
30,1.0532992833017547
31,1.0511574264766455
32,1.0492627069775107
33,1.0483565367822723
34,1.046379438174479
35,0.9419227283960787
36,0.8882939286596919
37,0.8525413955021007
38,0.8369717439657304
39,0.8318642392289316
40,0.8315347227942994
41,0.830628552599061
42,0.8337589587280666
43,0.8348298871406212
44,0.8354889200098855
45,0.8347475080319631
46,0.8330999258588022
47,0.8336765796194086
48,0.8326880303155121
49,0.8330999258588022
50,0.8308756899250351
51,0.8290633495345581
52,0.8262624598401845
53,0.8256858060795782
54,0.8247796358843398
55,0.8230579125133866
56,0.8210396243512645
57,0.8208501524013511
58,0.8212208583903122
59,0.8200840266908312
60,0.7193838042672378
61,0.663020018123404
62,0.6309580690336931
63,0.6231814811763737
64,0.6159815470796607
65,0.60952302496087
66,0.6065161874948514
67,0.6077189224812588
68,0.605939533734245
69,0.6052805008649806
70,0.6047285608369718
71,0.6047285608369718
72,0.6056264931213444
73,0.6037235357113436
74,0.6047285608369718
75,0.6052475492215175
76,0.604547326797924
77,0.6030397891094819
78,0.6028173655161051
79,0.6040283384133784
80,0.6032622127028586
81,0.6033363539006509
82,0.4860614548150589
83,0.42445835736057336
84,0.39571628634978173
85,0.3771480352582585
86,0.3680451437515446
87,0.3592717686794629
88,0.35449378037729634
89,0.35755828321937555
90,0.3539006507949584
91,0.35576241865063024
92,0.3537606063102397
93,0.3555811846115825
94,0.353496993162534
95,0.3539088887058242
96,0.3539088887058242
97,0.3519482659197628
98,0.35265672625422195
99,0.35310157344097537
100,0.3522448307109317
101,0.3543619738034434
102,0.35389241288409257
103,0.35227778235439494
104,0.3528297223824039
105,0.354254880962188
106,0.3537358925776423
107,0.3055358761018206
108,0.2669742153389901
109,0.24656891012439247
110,0.23323173243265508
111,0.2239723206194909
112,0.21648405964247466
113,0.21034681604745037
114,0.20904522613065327
115,0.20472856083697175
116,0.20285031715956836
117,0.2010297388582256
118,0.19799818765960955
119,0.1972073482164923
120,0.19621879891259578
121,0.1943735068786556
122,0.19385451849410992
123,0.1907076365433726
124,0.1901227448719005
125,0.19109481835406542
126,0.18958728066562322
127,0.1878737952055359
128,0.18886234450943243
129,0.1876843232556224
130,0.18722300024713734
131,0.18524590163934426
132,0.18466924787873795
133,0.18464453414614054
134,0.18543537358925777
135,0.1834582749814647
136,0.18331823049674603
137,0.18354065409012277
138,0.1823049674602521
139,0.18110223247384463
140,0.18373012604003627
141,0.18033610676332482
142,0.18180245489743802
143,0.18210725759947277
144,0.18133289397808716
145,0.1828733833099926
146,0.18051734080237253
147,0.1819424993821567
148,0.1822720158167889
149,0.182856907488261
150,0.18280748002306615
151,0.18279924211220033
152,0.18206606804514378


==> Result/PlotIsabLoss.csv <==
Timers,Loss
4.235244744572889e-05,1.0
7.441913700354812e-05,0.8693439799592924
0.00010078592957155392,0.8566619696258024
0.0001241654267292358,0.8538437451072491
0.000147579260615772,0.85349146704243
0.00017156918850864142,0.853804603100047
0.00019448323223074282,0.8541960231720682
0.0002176185570943497,0.8546265852512916
0.00025396589218267137,0.8550571473305151
0.0002879249170195719,0.8554485674025364
0.0003126740681393308,0.855957413496164
0.0003378810423104803,0.8579145138562706
0.000359070619205677,0.8597541881947707
0.00038216779214833465,0.860771880382026
0.0004027316775399641,0.8613198684828558
0.0004230666514058983,0.8617112885548771
0.00044347792911373084,0.8621027086268984
0.0004641181183472587,0.8623767026773133
0.0004856358017626187,0.862572412713324
0.0005079165235969631,0.8626898387349303
0.0005302353973522567,0.8628072647565367
0.000552516119186601,0.8628855487709409
0.0005705619777955819,0.8628855487709409
0.0005883407729579185,0.8624941286989197
0.0006061195681202548,0.8601064662595898
0.0006239365152035405,0.8604196023172068
0.000641219335393537,0.8605761703460153
0.000658578459425432,0.8610067324252387
0.0006760138872992255,0.8611241584468452
0.0006933730113311206,0.8611633004540473
0.0007107702872839647,0.8612415844684516
0.0007282057151577582,0.8612415844684516
0.0007456411430315516,0.8612807264756537
0.0008048147724237915,0.8264834820729607
0.0008742894204723208,0.8027634257084704
0.0009366296593033459,0.7967746986065446
0.00101808401052993,0.796618130577736
0.0010966006638434246,0.7947001722248317
0.0011586738392278051,0.7959527164552999
0.0012175422532524512,0.7956787224048849
0.0012745793750715347,0.7957570064192891
0.0013203235282896492,0.7949350242680444
0.001365724314219221,0.7958744324408956
0.0014112395559116402,0.7954830123688743
0.001442791194536645,0.7956787224048849
0.001477509442600435,0.7919210897134805
0.001519514707565526,0.7918428056990763
0.0015617870359772613,0.7910599655550337
0.0015986417916142076,0.7901205573821826
0.0016459883255121894,0.7908251135118208
0.001684292854145206,0.7901205573821826
0.0017261836633474495,0.7897291373101613
0.0017705924993323414,0.7900422733677783
0.001825569417420167,0.7892985752309378
0.0018850864141009497,0.789924847346172
0.0020254473312731293,0.7588460936276812
0.00233054824310404,0.7393533740410209
0.0026250047689901183,0.7306638484421482
0.0029684865132959446,0.7297244402692971
0.0031863721338369387,0.7251448254266479
0.003452710693983442,0.7202129325191796
0.003622906413337911,0.7183732581806795
0.0038956926481248325,0.7190386723031157
0.004163519133188355,0.7177469860654454
0.004328335431688986,0.7155941756693284
0.004492007172561138,0.7155941756693284
0.004606081416199306,0.7155941756693284
0.00470069818015337,0.7143416314388602
0.004780054175727747,0.7141850634100516
0.004859028652092633,0.7137545013308283
0.004936858570829041,0.7132456552372005
0.0050143069703559575,0.7129325191795836
0.005093281446720842,0.7130499452011899
0.005172637442295219,0.7132847972444027
0.005249704322612643,0.7129325191795836
0.005344321086566709,0.7126193831219665
0.0054229140437221015,0.7128542351651793
0.009579184311930106,0.6250195710036011
0.016045171874403873,0.5727649913887585
0.021382625615199723,0.5560904963206513
0.03053145625882263,0.556873336464694
0.03898363282591278,0.5549945201189918
0.04377932928922971,0.5566384844214811
0.04741520735569036,0.5571081885079067
0.05139063751859906,0.5565602004070769
0.05334401587119911,0.5576561766087365
0.05584678188546793,0.5569124784718961
0.05659455953607264,0.5560904963206513
0.05716302315821602,0.5560904963206513
0.057666628514745716,0.5578518866447472
0.058170233871275415,0.5570690465007045
0.05868528480408988,0.5578910286519493
0.05910495593453131,0.557499608579928
0.05960474609896608,0.556599342414279
0.06002823242150242,0.5571473305151088
0.06046316432032353,0.5565602004070769
0.06086757468238526,0.5571473305151088
0.06129487619701651,0.556873336464694
0.06169165617488841,0.5578518866447472
0.09516996680782877,0.4030843901675278
0.1651291442524131,0.23991310474401129
0.23943382549311357,0.18515343666823236
0.3044790355194384,0.17292155941756693
0.3634771660753119,0.16603648035071236
0.4047155774293235,0.162721152340692
0.43920491396741823,0.1617660873649601
0.506695662126588,0.16136292469077815
0.5406127198504443,0.159080945670894
0.5730418526572812,0.15978550180053233
0.6264926939071382,0.15878346641615781
0.6597230170539086,0.15810239549084076
0.7079851970546717,0.1572647565367152
0.7659761168974858,0.15798888366995462
0.8176719697836785,0.156599342414279
0.8622334134523673,0.15721387192735242
0.9104955934531304,0.15713558791294818
0.9513181488687955,0.1583568185376546
1.0,0.15785971504618757


==> Result/PlotIsabLossNaiv.csv <==
Timers,Loss
0.005289134625139495,1.0
0.035223698894186875,0.5586295283663705
0.05975956173277874,0.4853383458646616
0.07898616888167462,0.4550666438824334
0.09524026918264517,0.42440191387559806
0.11648405532447331,0.384295967190704
0.13649859659801833,0.38396274777853723
0.16062696560819725,0.3638328776486671
0.1786040377396774,0.35563055365686946
0.2037130972912651,0.34929084073820915
0.21735822258293602,0.3483168147641832
0.24312671198133307,0.35111073137388926
0.2692502789895506,0.3437628161312372
0.29112982313753344,0.34122522214627476
0.30244158127895576,0.3409005468215995
0.31958675729599945,0.3412593984962406
0.33734063778702106,0.3447368421052632
0.3561766595651145,0.3404391660970608
0.3825707618950999,0.33770505809979495
0.4094044841229583,0.33510765550239235
0.42661729397044407,0.3382006151742994
0.4505596699469075,0.3412764866712235
0.48053836529031824,0.3408834586466165
0.5063237631463258,0.3355177717019822
0.5313313719522506,0.33837149692412855
0.5495586892563661,0.33497095010252903
0.5686990632714484,0.3389097744360902
0.5859795069493762,0.3366541353383459
0.6134895674816543,0.3391831852358168
0.6422339454194989,0.3352187286397813
0.6651956308545536,0.3359107997265892
0.6958844814176052,0.33252734107997267
0.717628757904704,0.3316473000683527
0.73587298366643,0.332552973342447
0.7507862432788881,0.34125085440874914
0.7704676879375064,0.33382604237867397
0.7872070609718982,0.3306390977443609
0.814564945385682,0.33927717019822284
0.8359203273477394,0.3319805194805195
0.8621284366440094,0.33076725905673277
0.8890805180751413,0.3316216678058784
0.9134794224070881,0.33101503759398493
0.9330763247776539,0.33096377306903624
0.9494437117446147,0.3344753930280246
0.9671468668628048,0.33291182501708816
0.9850191065570998,0.33177546138072456
1.0,0.33140806561859193


==> Result/PlotIsabLossNaiv2.csv <==
Timers,Loss
0.024361854196446805,1.0
0.04189639915594582,0.9736259793074576
0.06911487758945387,0.44789187249566415
0.11022848455970777,0.2944082291728964
0.1393982710503029,0.2720770288858322
0.16677103895809225,0.26500807367980383
0.20053547523427043,0.2511931104599007
0.22868876636489463,0.24776628192093775
0.25283053116420484,0.24445308294958434
0.2801034647062828,0.24236588720770288
0.3147051482767227,0.24011721786974463
0.36117350758968075,0.23645116918844566
0.3911465069316815,0.2372824591830632
0.4350509382161414,0.2356856647329705
0.45973725410115035,0.23500388732731295
0.4824268826719307,0.23324561928114348
0.5280103464706283,0.23194785000897075
0.5608422390125474,0.23210334310148914
0.6113493522111043,0.23164284432749238
0.647221654981508,0.22874828060522695
0.7001792480657092,0.22901142276179653
0.7536133233498967,0.22857484600203337
0.7915050030630999,0.22753423838287185
0.8286025457763256,0.22635607918186712
0.8751616636035667,0.22716942766580947
0.9331336646019104,0.22707972011243346
0.9660109364009711,0.22705579809819987
1.0,0.2251300759523952


==> Result/PlotIsabLossProg.csv <==
Timers,Loss
1.8770078793412467e-05,2.1828434723171566
3.2981637415035e-05,1.8976418318523582
4.466707246964932e-05,1.869958988380041
5.502857529336174e-05,1.8638072453861927
6.540529572892361e-05,1.8630382775119618
7.603733387440399e-05,1.8637218045112782
8.619255351526835e-05,1.8645762132604238
9.644584221027358e-05,1.865516062884484
0.00011255452977579387,1.866455912508544
0.00012760474789489702,1.8673103212576896
0.0001385732643468263,1.868421052631579
0.00014974468229008152,1.872693096377307
0.00015913563964695143,1.876708817498291
0.00016937201988434614,1.8789302802460697
0.0001784856785364039,1.8801264524948735
0.0001874978864427987,1.880980861244019
0.00019654391126441446,1.8818352699931646
0.00020569138683169323,1.8824333561175666
0.0002152277569240134,1.8828605604921393
0.00022510229616854352,1.8831168831168832
0.00023499374387068412,1.8833732057416268
0.00024486828311521424,1.883544087491456
0.0002528659835649792,1.883544087491456
0.00026074532481147074,1.8826896787423104
0.0002686246660579622,1.8774777853725222
0.0002765209157620642,1.8781613123718386
0.00028418044705961923,1.878503075871497
0.00029187379527239525,1.8794429254955571
0.00029960096040039226,1.8796992481203008
0.00030729430861316833,1.8797846889952152
0.00031500456528355485,1.8799555707450444
0.0003227317304115519,1.8799555707450444
0.00033045889553954893,1.880041011619959
0.0003566839132934294,1.8040840738209158
0.000387474214602144,1.752306903622693
0.00041510263433769574,1.7392344497607655
0.0004512021913361063,1.7388926862611074
0.00048599979709850876,1.7347060833902939
0.000513509857630787,1.73744019138756
0.0005395996077237835,1.736842105263158
0.0005648777518514761,1.7370129870129871
0.0005851509925264617,1.7352187286397813
0.000605272057082953,1.7372693096377307
0.0006254438470122756,1.7364149008885852
0.0006394271414561564,1.736842105263158
0.0006548138378817085,1.7286397812713603
0.0006734300497108655,1.7284688995215312
0.0006921646207432958,1.7267600820232398
0.0007084981907950357,1.7247095010252904
0.0007294815866896622,1.7262474367737526
0.0007464576781306009,1.7247095010252904
0.0007650231645869264,1.7238550922761449
0.0007847046092455446,1.7245386192754615
0.0008090696966622704,1.7229152426520848
0.0008354468905346455,1.7242822966507176
0.0008976531060836631,1.6564422419685578
0.0010328700415948057,1.6138926862611074
0.0011633695174326198,1.5949248120300752
0.0013155963612999223,1.5928742310321258
0.0014121605627134693,1.5828776486671223
0.0015301985052923472,1.5721120984278878
0.0016056271346927735,1.5680963773069037
0.0017265226066078253,1.5695488721804511
0.0018452199790335126,1.5667293233082706
0.0019182645159108588,1.5620300751879699
0.00199080179905989,1.5620300751879699
0.0020413580873152753,1.5620300751879699
0.0020832910621893072,1.559295967190704
0.0021184606540191405,1.5589542036910458
0.002153461161272869,1.5580143540669857
0.0021879544147982823,1.5569036226930963
0.002222278583747591,1.55622009569378
0.002257279091001319,1.5564764183185236
0.002292448682831152,1.556989063568011
0.0023266037672043556,1.55622009569378
0.002368536742078388,1.5555365686944633
0.0024033681647560113,1.5560492139439508
0.00424537553684353,1.3643198906356802
0.0071110209326705216,1.2502563226247436
0.00947651415237902,1.2138585099111414
0.013531162287376145,1.2155673274094327
0.017277061986405603,1.211466165413534
0.019402455108045044,1.2150546821599453
0.021013831118325388,1.21607997265892
0.022775692401339153,1.2148838004101161
0.023641405430996586,1.2172761449077238
0.024750600250245173,1.2156527682843472
0.02508200601941091,1.2138585099111414
0.025333942037807314,1.2138585099111414
0.02555713367826587,1.2177033492822966
0.02578032531872443,1.2159945317840055
0.026008589496466134,1.2177887901572113
0.0261945825301816,1.2169343814080655
0.026416083324879106,1.2149692412850308
0.02660376720435562,1.2161654135338347
0.026796523621115283,1.2148838004101161
0.02697575327178655,1.2161654135338347
0.027165127997024113,1.2155673274094327
0.027340975956173283,1.2177033492822966
0.0421781475093842,0.8798701298701299
0.07318318622975212,0.5236927546138073
0.10611409827195564,0.40416097060833905
0.1349413276520916,0.37746069719753933
0.1610885665009638,0.3624316473000683
0.17936491833214976,0.3551948051948052
0.19465016401203886,0.35311004784689
0.22456122552500762,0.35223000683527
0.23959284434073924,0.3472488038277512
0.25396503330966147,0.34878673957621326
0.2776537824219675,0.3465994531784005
0.29238104900071016,0.3451127819548872
0.3137702478779886,0.3432843472317157
0.3394711034459437,0.344865003417635
0.3623820635081668,0.34183185235816815
0.38213114199722703,0.34317327409432674
0.40352034087450545,0.3430023923444976
0.42161239051773697,0.34566814764183185
0.4431875824287309,0.34458304853041694


==> Result/PlotSeaSurfLoss.csv <==
Timers,Loss
8.780505787805058e-05,1.0
0.00012965420629654207,1.008726770467102
0.00017274939172749393,1.0177674535409342
0.00021708569883752368,1.0246107483676545
0.0002605003809383372,1.028754394776494
0.0003055125463884588,1.0320190858864893
0.0003507459018407924,1.0340909090909092
0.0003961758706284254,1.0352209944751383
0.000440843962741773,1.0364138623807133
0.00048119884981198853,1.0374183827222503
0.0005215414485487479,1.0379834254143647
0.000577527095775271,1.041624811652436
0.0006357123546904569,1.0437594173782019
0.0006968222369682224,1.0458312405826218
0.0007590872225908723,1.0432571572074336
0.0008243997149106638,1.0465218483174286
0.0009020865590208656,1.0378578603716726
0.0009758534247585343,1.0408714213962833
0.0010401951387352848,1.0378578603716726
0.0011060851827275186,1.0408086388749371
0.0011821745434884123,1.0407458563535912
0.0012564820958981544,1.0423154193872426
0.0013807171471405047,1.0433199397287796
0.0014608370812750377,1.0439477649422402
0.0015443977487773109,1.0442616775489704
0.0016364373663643739,1.0455173279758916
0.0017326550173265502,1.0457056755399297
0.001821745434884121,1.0463335007533903
0.0019259505025928383,1.0466474133601205
0.0020233969869006365,1.0463335007533903
0.0021336233380029003,1.0465846308387745
0.002275676472756765,1.047024108488197
0.002392169873921699,1.047086891009543
0.0025202143085354765,1.047024108488197
0.0026351102263511023,1.0476519337016574
0.002752340927523409,1.0475891511803115
0.0028924279289242794,1.04809141135108
0.002966649462999828,1.0476519337016574
0.0030207181302071818,1.0334630838774486
0.0030848632308486325,1.0233550979407333
0.003153800781538008,1.0167629331993973
0.003212047482120475,1.012242591662481
0.0032648873159822063,1.0092290306378704
0.0033319816166531495,1.0074083375188347
0.003392808867261422,1.0059643395278755
0.003479810268131436,1.005273731793069
0.003563739585637396,1.0046459065796083
0.0036185455528521225,1.004331993972878
0.019805107031384404,0.9194500251130086
0.033939148172724816,0.7220617780010045
0.03450318267836516,0.6424535409342039
0.034855857848558575,0.613152938221999
0.03515323551819902,0.6077285283776996
0.03547027452136941,0.6057885484681065
0.03578116935781169,0.6039364640883979
0.036029393693627274,0.6099321948769463
0.036232151195654844,0.6010233550979407
0.03647054486470545,0.6024108488196886
0.03670525203371919,0.598361376192868
0.03693750153604169,0.5961514314414866
0.03713903020472364,0.5918194374686088
0.03737988154046548,0.5926544450025113
0.037639165376391656,0.5918006027122049
0.037907051045737175,0.5908588648920141
0.03815896188158962,0.5924033149171272
0.038428076384280765,0.5918759417378202
0.03868613138686131,0.5909781516825715
0.038982280223156134,0.5934706177800101
0.03925753889257539,0.5948518332496233
0.03952788222861216,0.5970492214967353
0.03979453906461206,0.6005462079357107
0.040080857234141905,0.6049849321948769
0.04033768340337684,0.6069563033651432
0.04062277273956106,0.6125188347564038
0.040894344908943454,0.6170894023103968
0.04119540907862076,0.6242591662481166
0.04146943891469439,0.6287041687594174
0.04174469758411364,0.6341034655951783
0.041906903585735705,0.5909781516825715
0.04208139792081398,0.5886238071320944
0.04222148492221485,0.588297338021095
0.04237386025707193,0.5873807132094425
0.04251026075843595,0.5872739829231541
0.042647890093145575,0.586639879457559
0.04279412126127455,0.5866022099447514
0.04293543709602104,0.5862066800602712
0.04307429526407629,0.586018332496233
0.04324141659908083,0.5856981416373681
0.04339502076728354,0.5852335509794073
0.047499324141659915,0.5570190858864892
0.0526370763597041,0.4607106981416374
0.05475558504755585,0.4067553992968358
0.05573004989063383,0.4014753892516324
0.05635921256359212,0.40674284279256656
0.05693184890265182,0.4178176795580111
0.05749465457494654,0.4252699648417881
0.05813733441470668,0.435955549974887
0.05875543758755438,0.43056253139126066
0.05924819975914867,0.43218232044198895
0.059771682764383494,0.4144337016574586
0.0603787264371206,0.41433952787543954
0.06097102410971024,0.40845680562531395
0.061527685615276856,0.4056755399296836
0.06199218461992185,0.40155700652938225
0.06244070879107376,0.4027687091913611
0.06291258079579248,0.40121170266197886
0.06335373196687065,0.4055688096433953
0.06378996780456635,0.4072827724761427
0.06424709380913761,0.40990708186840785
0.06468824498021579,0.41320944249121044
0.06515643048489765,0.4182257659467604
0.06561847182285138,0.4218859869412356
0.06603013099363465,0.4251443997990959
0.06647373983140406,0.43190607734806635
0.06689891616898917,0.43969110999497746
0.06737570350709036,0.456115017579106
0.06773083634397503,0.4027687091913611
0.0680405023470717,0.4016511803114013
0.06832927818329278,0.4014126067302863
0.06859839268598393,0.4009982420894023
0.06888348202216815,0.4007596685082873
0.06915996952493303,0.40067177297840284
0.06943891469438915,0.4003201908588649
0.06973137703064711,0.40000627825213464
0.07001400870014009,0.39987443495730784
0.07033104770331049,0.4001004520341537
0.07067143454004768,0.39981793068809646
0.08549976652166434,0.33611878453038674
0.1069134164024675,0.26735936715218483
0.12077097004104305,0.24360873932697136
0.13155889798225565,0.22467353088900052
0.13863697805303643,0.21297086891009545
0.14330654476639879,0.20352837769964843
0.1481112831477795,0.19679809141135107
0.15142913318095802,0.19127950778503267
0.1543660448769938,0.18823455549974888
0.1567991349013247,0.18536539427423407
0.15882670992160045,0.18459944751381213
0.16060851827275185,0.18518332496233048
0.16226744328934112,0.1848380210949272
0.16382806163828062,0.18478151682571572
0.16531494998648283,0.1858425414364641
0.1667158200004915,0.18566047212456055
0.1680798250141316,0.18581115017579106
0.1693332350266657,0.18613761928679057
0.1702425717024257,0.18613761928679057
0.17113962004472955,0.18633852335509796
0.17224557005578903,0.18618784530386742
0.17311804173118042,0.18627574083375187
0.17405195507385288,0.18625690607734807
0.17496129174961292,0.18630713209442493
0.17584605175846052,0.18626946258161728
0.17674310010076436,0.18627574083375187
0.17764014844306816,0.18604344550477148
0.17853719678537197,0.18622551481667504
0.17942195679421957,0.18616901054746357
0.18791319521246527,0.1836325966850829
0.19988203199882032,0.10560647915620291
0.21247757379144241,0.09380964339527875
0.2255277839219445,0.0830047714716223
0.23911868072452017,0.07975263686589654
0.25252525252525254,0.07827724761426419
0.26502248765022485,0.08193746860873932
0.2780358327803583,0.08161727774987444
0.29072968124063014,0.09362129583124058
0.30395192803951926,0.11072953289804119
0.3181941065152744,0.1463774485183325
0.3312443166457765,0.2033776996484179
0.3432991717663251,0.2375816172777499
0.3550468185504682,0.26360497237569064
0.3735284720686181,0.0639251632345555
0.3860502838605029,0.06196634856855852
0.3984860773181941,0.06062468608739327
0.4116100174494335,0.060101079859367156
0.4247708225810416,0.059127322953289804
0.4374155177074885,0.05786664992466098
0.4506131878394652,0.05749748869914616
0.4655066479883998,0.05746798091411351
0.47949077146157437,0.055990708186840786
0.492909631595763,0.055999497739829235
0.5082700484160338,0.05551732797589151
0.5216520435498537,0.05534467604218986
0.535562437022291,0.05520341536916123
0.5507385288407186,0.054271094927172275
0.5651773206517733,0.054431190356604715
0.581385632480523,0.054984304369663485
0.5947184742805182,0.05361438975389252
0.6080021627466883,0.05398982923154194
0.621765096217651,0.05309329482672024
0.6346064046793973,0.052925037669512814
0.6476443264764432,0.05222564038171773
0.6604487699378211,0.052317302862882976
0.6735849984025166,0.052593545956805626
0.6875322568753226,0.052652561526870915
0.7002998353363317,0.05279633350075339
0.7132763154660966,0.05172903063787042
0.7258964339256311,0.050851330989452534
0.7381110373811104,0.05127448518332497
0.7507680208410136,0.051505524861878454
0.7637936543046032,0.05111438975389252
0.7761311410946448,0.05139063284781517
0.7887512595541792,0.05173970366649925
0.8011993413453268,0.050934831742842794
0.8141020914743543,0.05052737317930688
0.8282336749490035,0.05027749874434957
0.8416279584162796,0.051178427925665494
0.8549853768831871,0.049575590155700656
0.8683182186831823,0.05046145153189352
0.882425225490919,0.05010547463586138
0.8957580672909141,0.05010170768458062
0.908918872422522,0.050123681567051735
0.9217724692177247,0.05019525364138624
0.9349086976824202,0.049784655951783024
0.9477008528103419,0.050159467604218994
0.9608247929415813,0.04983299849321949
0.9733343164000099,0.0502818935208438
0.9870358082036915,0.049982420894023105
1.0,0.049965469613259664


==> Result/PlotSeaSurfLossNaiv.csv <==
Timers,Loss
0.006270727477408951,1.0
0.024124501779900814,0.9667616334283001
0.040323120455167796,0.957644824311491
0.05517844646606018,0.9237321937321938
0.07015547509660144,0.8754320987654322
0.08660814799038548,0.8674833808167142
0.10264398941187208,0.8300569800569801
0.12175738582772994,0.7974074074074075
0.13939361669759942,0.768698955365622
0.1551252015699638,0.7535612535612535
0.17214835549335197,0.7341025641025641
0.18996257644445796,0.7128300094966763
0.20517540390056896,0.7015574548907882
0.2214379164511516,0.6858119658119658
0.2399671402926948,0.6748812915479582
0.256031886086348,0.6738271604938271
0.2739678096571029,0.6709211775878442
0.2909605379255788,0.6637511870845204
0.30644719627589984,0.6593447293447294
0.3224206651048164,0.6598290598290599
0.3384549852435573,0.6584995251661919
0.356771229500715,0.6582146248812916
0.3764870538838348,0.652934472934473
0.39574649344327134,0.6446818613485281
0.41562965892840836,0.6458119658119659
0.4382967718380138,0.638698955365622
0.45922962241762255,0.6407692307692308
0.4795083214166185,0.6366666666666666
0.49980223324307055,0.6348812915479581
0.5241883956552165,0.6362203228869896
0.5440715611403535,0.6370180436847104
0.5671037819089055,0.6303798670465338
0.585389600511151,0.6356600189933523
0.6041318039370798,0.6367996201329535
0.6229652843277451,0.6332003798670466
0.6422551495420938,0.6331054131054131
0.6625034228861776,0.6301424501424502
0.6856421334469224,0.6226495726495727
0.7073204125718806,0.6293542260208927
0.7255605926917577,0.6277682811016144
0.7495055831076763,0.6200854700854701
0.7686281072200079,0.6211206077872744
0.7891806371132138,0.6219278252611586
0.8067058143426536,0.6188129154795822
0.8264824900355979,0.616866096866097
0.8471110840660845,0.6210161443494777
0.8683938296771838,0.6192402659069326
0.8853561322907475,0.6142830009496676
0.904189612681413,0.6151092117758785
0.9233273496212007,0.6160588793922127
0.9407308242309915,0.6174169040835708
0.9577996166367481,0.620750237416904
0.9778501232239023,0.6157644824311491
1.0,0.6133903133903135


==> Result/PlotStartLoss.csv <==
Timers,Loss
0.0001282472294654498,1.0
0.0002071219035202086,0.23013842037920204
0.0002906698174706649,0.22814159978287
0.00036897816166883967,0.2266682175952852
0.00044499674054758795,0.2258152068551045
0.0005199234028683181,0.2257182738164476
0.0005952982398956976,0.22569888720871623
0.0006703878748370274,0.22569888720871623
0.0007458034550195566,0.22569888720871623
0.000821219035202086,0.22569888720871623
0.0008963494132985658,0.22569888720871623
0.0011278112777053455,0.15010081036020317
0.0014073500651890483,0.15851653677639488
0.001645004889178618,0.16200418750726997
0.0019145208604954367,0.16104261176379356
0.002186929595827901,0.16238998100112442
0.002414520860495437,0.1626594548485906
0.00263754889178618,0.16337482067387848
0.0028491688396349414,0.16377224613237176
0.003059892438070404,0.16422007677096662
0.0032707790091264666,0.16454771044162692
0.003477794980443286,0.1648482028614633
0.003704856584093872,0.16508665813655926
0.003930410691003911,0.16529603350005817
0.004146023468057367,0.16546275832654803
0.004405557366362451,0.16559846458066768
0.0046793513689700125,0.16571478422705596
0.004963738591916558,0.16580590128339343
0.005236717731421122,0.1658853863750921
0.005474250325945241,0.16594548485905936
0.005715449804432855,0.16599589003916096
0.005940352020860496,0.16603854057616999
0.006059322033898305,0.16200418750726997
0.006172180573663625,0.16189174518242797
0.006282594524119948,0.16189174518242797
0.006393823337679269,0.16189174518242797
0.006504644719687092,0.16189174518242797
0.0066158735332464145,0.16189174518242797
0.006726287483702738,0.16189174518242797
0.00683751629726206,0.16189174518242797
0.006963820078226857,0.16189174518242797
0.00707504889178618,0.16189174518242797
0.007186277705345502,0.16189174518242797
0.007869947848761407,0.10740180683184057
0.008639993481095176,0.0744600829746811
0.009064944589308996,0.06471249660734364
0.009355443285528032,0.06727346748865884
0.0096251629726206,0.06604435655848939
0.009971887222946545,0.06677329300918926
0.010341835071707953,0.06660850684347253
0.010668595176010431,0.06683533015392966
0.01097416883963494,0.06686053274398046
0.011270371577574967,0.06695746578263735
0.011546610169491524,0.0670059323019658
0.01181795958279009,0.06706021480361367
0.012142682529335072,0.06710092667984956
0.012453552803129073,0.06713582257376605
0.012758311603650586,0.06716877980690938
0.013103406127770535,0.06719204373618705
0.01342405475880052,0.06721336900469156
0.013765889830508474,0.0672308169516498
0.014153357235984355,0.0672463262378349
0.01468057366362451,0.06725795820247372
0.014948663624511083,0.06726959016711256
0.015090042372881354,0.06727346748865884
0.015226939374185136,0.06720561436159901
0.015363836375488917,0.06720561436159901
0.015500325945241198,0.06720561436159901
0.015636000651890483,0.06720561436159901
0.015772490221642763,0.06720561436159901
0.015908572359843547,0.06720561436159901
0.016045061929595827,0.06720561436159901
0.01618114406779661,0.06720561436159901
0.016317226205997393,0.06720561436159901
0.016454123207301174,0.06720561436159901
0.0167519556714472,0.053305416618200145
0.017082382659713166,0.05397425458493273
0.0174380704041721,0.051552867279283474
0.01783124185136897,0.05250668837966733
0.018188559322033896,0.05193090613004536
0.018490466101694917,0.05246016052111201
0.018864895697522817,0.052142220154317395
0.01928699478487614,0.05253576829126439
0.01965612777053455,0.0522546624791594
0.019984110169491524,0.05260362141832422
0.020295387874837027,0.05232251560621922
0.020498696219035203,0.051552867279283474
0.02069955997392438,0.051523787367686404
0.02089960886571056,0.0515489899577372
0.02109925032594524,0.051523787367686404
0.02129929921773142,0.051523787367686404
0.0215005704041721,0.0515489899577372
0.02170102672750978,0.051523787367686404
0.02189985332464146,0.051523787367686404
0.02209990221642764,0.0515489899577372
0.022300358539765322,0.051523787367686404
0.0225004074315515,0.051523787367686404
0.022925358539765316,0.05013958357566593
0.023384941329856586,0.05033538831375286
0.02383107887874837,0.04971113954480245
0.024278438722294654,0.05106432476445272
0.024940922425032593,0.049602574541506725
0.025602591264667535,0.04915668256368501
0.026097620599739243,0.049587065255321625
0.026621577574967404,0.049019037648792216
0.0272490221642764,0.049224535690744836
0.027854465449804435,0.049034546934977316
0.028348679921773142,0.04955992400449769
0.028785039113428945,0.04938544453491528
0.029090612777053455,0.049019037648792216
0.02938070404172099,0.04894730720018611
0.02967364732724902,0.04888139273389942
0.029966590612777056,0.04899383505874142
0.030256681877444586,0.04888139273389942
0.030550032594524122,0.04892985925322787
0.03084338331160365,0.04892210461013532
0.03113347457627119,0.04893955255709356
0.031427232724902214,0.0488697607692606
0.03174299217731421,0.0489414912178667
0.03205101043024772,0.0488697607692606
0.0534957627118644,0.04805358458376953
0.10345909387222946,0.051589701833973094
0.12198908083441981,0.05412353146446435
0.14052721642764016,0.05299910821604436
0.16604465449804434,0.05766158737544105
0.18815189048239897,0.05335969911984801
0.2219320404172099,0.052869217944244117
0.34460153194263365,0.050905354581055405
0.36482643415906124,0.05509867783335272
0.390580182529335,0.049918576247528205
0.40800195567144715,0.05261525338296305
0.43855932203389825,0.05439106665115738
0.6347783572359843,0.058619285797371176
0.8527949804432855,0.056618587879492845
0.8754074315514994,0.057111007715869876
0.8980606258148631,0.05640727385522081
0.9115058670143416,0.05922996394090962
0.9267438070404171,0.06264394556240549
0.9714797913950457,0.06380908068706138
0.9857806388526728,0.05663797448722423
1.0,0.058229614981970455


==> Result/PlotStartLossNaiv.csv <==
Timers,Loss
0.011598517212540403,1.0
0.04010081146447865,0.9779473419419755
0.05567007979023982,0.8072069428140198
0.06835288533261002,0.5276496729833976
0.08064917158292081,0.3604938789200067
0.09075970253836939,0.3141665269159819
0.09930833389842002,0.27368774106993127
0.10617526728600167,0.2618438705349656
0.1131733007843403,0.2615923193023646
0.12030017404669877,0.26146654368606403
0.2329061278000045,0.2616342445077981
0.5138672272326575,0.2616132819050813
0.6945367419362131,0.2615713566996478
0.7014307994846409,0.2616761697132316
0.7080084084898622,0.2616971323159483
0.7143825862887366,0.2617809827268154
0.7210506091634457,0.2618857957403991
0.7282159083203362,0.2619486835485494
0.7349743450645329,0.2619067583431159
0.7413485228634071,0.26201157135669967
0.7485816324224135,0.2619906087539829
0.7557469315793043,0.2620744591648499
0.7625505752582447,0.2621163843702834
0.7688343391876314,0.26220023478115045
0.7758866210076625,0.2621792721784337
0.7840916796636604,0.26232601039745096
0.7907823060057413,0.26232601039745096
0.7973825184783345,0.26236793560288446
0.8040053344182997,0.2623888982056012
0.8983974141633326,0.26249371121918497
0.9931737528536878,0.26253563642461847
1.0,0.26257756163005197


==> Result/PlotStreetLoss.csv <==
Timers,Loss
3.322726898029841e-05,1.0
4.7914434094468713e-05,0.35596854896354535
6.162311433517435e-05,0.33972317889401515
8.111450004121671e-05,0.3302683735135486
0.00010080372599126205,0.32679186431866913
0.00013415217212101228,0.3233575930859705
0.00016932239716428983,0.3189063616869192
0.00020696974692935457,0.3174020404184807
0.0002487140384139807,0.3162681135876275
0.0002923007171708845,0.3150692052764962
0.0003487717418184816,0.3119923321853272
0.00043298161734399475,0.30565013971018257
0.00045857719891187866,0.29314120475664435
0.0004851619816997774,0.30262850087724996
0.0005131893496001978,0.28971343167197344
0.0005523864479432857,0.28720514653323803
0.0005952930508614294,0.28377412437455324
0.0006253812546368807,0.2828221456884788
0.000657200560547358,0.28406654103580475
0.0006931415382078971,0.2844596789914874
0.0007227763580908415,0.28007667814672815
0.0007580166515538702,0.2831405549418416
0.0007994394526419916,0.28238352069660144
0.0008435413403676532,0.28598024562999547
0.0008901162311433518,0.283436220677107
0.0009342593355865139,0.29662421209955164
0.0009822768114747342,0.2808369614659822
0.0010199901079877998,0.2950581584248489
0.0010717170884510757,0.2805250503606472
0.0011245569202868685,0.29085060757684056
0.0011933476217954003,0.27835466891935795
0.0012411590140961174,0.2838683475209565
0.0012832824993817492,0.28140879849242967
0.0013520319841727804,0.28067125869127296
0.0014196274008737944,0.28018064851517316
0.001492210040392383,0.28212034570147504
0.001562484543730937,0.2820943531093638
0.0016100898524441512,0.28012866333095066
0.0016569120435248538,0.2929755019819351
0.0017097106586431456,0.28340697901098183
0.0017335339213585032,0.28012866333095066
0.001758263951858874,0.273338098641887
0.0017802324622867036,0.2727565143933979
0.001826395185887396,0.2700825264799532
0.0018649328167504738,0.26629410617973875
0.0019061907509685927,0.2653973617519007
0.0019454290660291813,0.26454610436025733
0.001998804715192482,0.2627883553187341
0.0020388261478855823,0.2629378127233738
0.002080743549583711,0.26198908311131325
0.0021218366169318274,0.2617356553382286
0.0022612315555189185,0.24378452141139775
0.0024347951529140217,0.18312755864578595
0.002544472838183167,0.14144193904737148
0.0026323880966119856,0.12360127363701345
0.002795688731349435,0.12146663200987719
0.00331267001895969,0.11467931639482747
0.0035661940483059933,0.11850997465722268
0.003996743879317451,0.11387679511339267
0.005471107081032066,0.11317174605237507
0.006093479515291402,0.1151894210150107
0.006285549418844283,0.11144323867697706
0.006523369878822851,0.1036129703034635
0.006625175171049377,0.10052310091623887
0.006693182754925397,0.10204041848073299
0.006803231390652049,0.10413607121970238
0.006840326436402605,0.10052310091623887
0.006878245816503174,0.09882383520696601
0.006916577363778749,0.09669569172785757
0.006972219932404583,0.09414191955292742
0.00703404500865551,0.09315745012671389
0.0070900997444563515,0.09351809734225744
0.007139147638282087,0.09490545194619533
0.007192729371032891,0.09265059458054455
0.00724466243508367,0.09312495938657482
0.007306487511334597,0.09347910845409058
0.007356359739510345,0.09222171681070894
0.007500206083587503,0.09973032685684578
0.007634984749814525,0.08399506140749885
0.007942049295194131,0.08946325297290272
0.008361223312175418,0.08383910585483137
0.00843211606627648,0.08719215023718241
0.00861264528892919,0.08530443823510299
0.008728876432280933,0.08741958541815582
0.008822850548182343,0.08634414191955292
0.008892506800758388,0.08846253817661966
0.008986893083834803,0.08601273637013451
0.009061083175335915,0.08429072714276431
0.009131151595086966,0.08308207160959126
0.009218531036188278,0.08734485671583597
0.009288187288764321,0.08690948079797257
0.009367735553540516,0.08510949379426863
0.00944068914351661,0.08374813178244199
0.009525595581567884,0.08268568457989472
0.009621218366169318,0.08944375852881929
0.009717665485120765,0.0862239261810384
0.009808342263622125,0.0839008382610956
0.009887478361223312,0.08107414386899733
0.010001648668700024,0.08696796413022288
0.010111285137251668,0.08330300864253687
0.01023205011952848,0.08630190395737214
0.010327260736954908,0.08538241601143674
0.010391558816255872,0.0877314965234908
0.010497485780232461,0.08141204756644356
0.0106133047564092,0.08289362531678471
0.01093397081856401,0.08458639287802974
0.011377874866045667,0.08384560400285918
0.011479680158272195,0.08188641237247384
0.011627648174099415,0.08079797257781532
0.011695655757975435,0.08381636233673403
0.011900502843953508,0.08187341607641822
0.01218407386035776,0.08228279940217037
0.012341933888385129,0.08079797257781532
0.012527409117137912,0.08011891610890896
0.012698458494765478,0.07939112352979401
0.012828291154892424,0.08168821885762557
0.013235100156623526,0.07989148092793553
0.013482400461627237,0.08151601793488855
0.01367611903388014,0.07926440964325167
0.013839337235182589,0.07967054389498993
0.014115077075261726,0.07811423744232893
0.014366499052015496,0.07860484761842874
0.014627813040969417,0.08031710962375722
0.014715192482070727,0.07991747352004679
0.014791855576621878,0.08152251608291636
0.014869755172698045,0.07956007537851711
0.014939823592449096,0.07437455325232309
0.015004946006100073,0.07785431152121645
0.015074602258676118,0.07573916433816362
0.015142609842552139,0.08091818831632984
0.015204022751628061,0.07690558190915588
0.015265435660703982,0.07838066151146923
0.015326436402604896,0.07716225875625446
0.015389497980380843,0.07829943466112158
0.015443904047481657,0.08339398271492625
0.015503256120682549,0.07797127818571706
0.015553128348858296,0.08601273637013451
0.015606297914434094,0.07937487815972448
0.01566935949221004,0.0833160049385925
0.015727062896710907,0.0814867762687634
0.015782293298161734,0.08367015400610825
0.015840408869837605,0.07849762817596984
0.015900997444563515,0.0796510494509065
0.015959113016239385,0.07872181428292936
0.016001154068090016,0.07437455325232309
0.01604195861841563,0.07347455975047111
0.016084411837441265,0.07429657547598933
0.016153655922842305,0.07333160049385924
0.016562937927623447,0.07351354863863799
0.017001483801830024,0.07313665605302488
0.017366251751710495,0.07308142179478848
0.017873629544143104,0.07246084865813243
0.018219849971148297,0.07274676717135616
0.018640260489654604,0.07253232828643837
0.019022339460885333,0.07379946715186171
0.05507789959607617,0.07857885502631749
0.10513148132882698,0.08441744102930664
0.23171626411672575,0.07508934953538242
0.2717129667793257,0.07635323932679186
0.29904377215398564,0.07770485411657677
0.34968675294699525,0.07775359022678537
0.36459483966696893,0.07539476249268959
0.3874866045668123,0.07803301059198128
0.4286538620064298,0.07719799857040743
0.5091913280026379,0.08393657807524854
0.5380430302530707,0.08427773084670868
0.5889868930838348,0.0814867762687634
0.6696480092325447,0.08091169016830203
0.6960267084329405,0.08417051140424979
0.7372022092160581,0.08791019559425563
0.762138323303932,0.08462863084021055
0.7826642486192399,0.08104165312885828
0.8533097024152997,0.08148027812073559
0.8873547110708103,0.08658782247059588
0.9662435083669937,0.09057768535967248
1.0,0.08814412892325688


==> Result/PlotStreetLossNaiv.csv <==
Timers,Loss
0.0007737772397094432,1.0
0.00698087167070218,0.690193113875335
0.014592978208232446,0.6155590681052849
0.020434624697336562,0.5349460518177445
0.03563680387409201,0.4815132980551165
0.04766343825665859,0.4451240464572882
0.08011138014527845,0.4213456119854306
0.11808958837772397,0.4055047763040341
0.13568280871670702,0.37980207545873135
0.15387167070217916,0.3662978489450897
0.1744140435835351,0.3595629166380318
0.21031234866828086,0.348017318397361
0.2187457627118644,0.3484296611916707
0.23416707021791766,0.3368325201017112
0.23794673123486684,0.3280427462030101
0.24457627118644068,0.33191189608961585
0.2524939467312349,0.3185279362243145
0.27130750605326875,0.3131812246580991
0.2803874092009685,0.31615009277712874
0.30496368038740923,0.3047969211738025
0.31891041162227607,0.29961514672531103
0.33743341404358357,0.30629509999312765
0.35491525423728815,0.29544704831283075
0.3795641646489104,0.2919352621812934
0.3852542372881356,0.3018830320940142
0.39886198547215496,0.28425194144732324
0.4119612590799031,0.2969108652326301
0.42515738498789346,0.2821077589169129
0.4331961259079903,0.2765411311937324
0.4441404358353511,0.2882173046526012
0.452905569007264,0.27288502508418666
0.47825665859564165,0.27159989004192153
0.4856900726392252,0.28414885574874577
0.4930266343825666,0.2697684007971961
0.5095399515738499,0.26163837536939044
0.5228813559322034,0.2749501752456876
0.5286198547215496,0.25788261975121984
0.533777239709443,0.2529585595491719
0.5386682808716707,0.2674317916294413
0.5419854721549637,0.25025771424644355
0.5461016949152542,0.24501752456875817
0.551549636803874,0.26142189540237787
0.5608474576271186,0.2417771974434747
0.5712832929782082,0.23921723592880215
0.5805084745762712,0.2535702013607313
0.5926150121065376,0.23742354477355512
0.5978692493946731,0.23189127894990036
0.6041162227602905,0.24711016424987975
0.608547215496368,0.22754106246993336
0.6124455205811138,0.2392412892584702
0.6167554479418886,0.2279018624149543
0.6318886198547217,0.22693972922823177
0.6372154963680388,0.24940897532815617
0.6423970944309927,0.22016012645179028
0.6496125907990316,0.2211772386777541
0.6627118644067796,0.2324307607724555
0.6771186440677965,0.22549309325819533
0.7037530266343826,0.22437633152360664
0.7135593220338983,0.2165452546216755
0.7189104116222761,0.20629166380317507
0.7231476997578693,0.21703319359494194
0.729951573849879,0.20194488351316064
0.7345036319612591,0.21054223077451723
0.7455205811138014,0.19923029345062196
0.7500242130750605,0.1977424232011546
0.7549878934624698,0.20596178956772732
0.7644309927360774,0.20008590474881452
0.7823486682808717,0.20285203766064192
0.7994188861985473,0.18860215792729024
0.8045520581113801,0.18092227338327263
0.8146731234866827,0.1914919936774105
0.8282808716707022,0.18289808260600646
0.8473365617433414,0.192430073534465
0.8716949152542373,0.18783245137791219
0.8975060532687652,0.1862896020892035
0.9216707021791767,0.18248573981169683
0.9323970944309927,0.18792179231667927
0.9518886198547215,0.19570476255927427
0.9712590799031476,0.1858635145350835
0.981089588377724,0.19140952511854856
1.0,0.18684282867156898


==> Result/PlotStreetLossNaiv2.csv <==
Iterations,Loss
0,1.0
1,0.7746673490276357
2,0.6712896622313204
3,0.6309109518935516
4,0.5927840327533265
5,0.5650460593654043
6,0.5533776867963153
7,0.5723643807574207
8,0.5307062436028659
9,0.536949846468782
10,0.505777891504606
11,0.496704196519959
12,0.49226714431934493
13,0.47462640736949846
14,0.45489252814738995
15,0.4643551688843398
16,0.42191402251791194
17,0.4264278403275333
18,0.3877123848515865
19,0.3912589559877175
20,0.35249232343909925
21,0.358510747185261
22,0.325460593654043
23,0.33596212896622313
24,0.3014943705220061
25,0.31464687819856707
26,0.2873899692937564
27,0.2913050153531218
28,0.26879222108495393
29,0.2564431934493347
30,0.27228249744114635
31,0.24426305015353122
32,0.24866939611054248
33,0.22285568065506653
34,0.22993346980552715
35,0.2085209825997953
36,0.21799897645854657
37,0.3444012282497441
38,0.2737001023541453
39,0.289467758444217
40,0.30260491299897646
41,0.26163254861821905
42,0.25808085977482087
43,0.2766632548618219
44,0.23023541453428864
45,0.2181627430910952
46,0.2031064483111566
47,0.2096417604912999
48,0.20446775844421697
49,0.20141760491299898
50,0.19148413510747186
51,0.19142272262026613
52,0.21083930399181167
53,0.18935516888433981
54,0.18584953940634594
55,0.179431934493347
56,0.180992835209826
57,0.1823080859774821
58,0.1793193449334698
59,0.18087512794268168
60,0.17542476970317297
61,0.17193449334698055
62,0.17942169907881267
63,0.16393551688843397
64,0.1779529170931423
65,0.1781269191402252
66,0.1759825997952917
67,0.19085977482088023
68,0.18526100307062435
69,0.18511258955987717
70,0.21589048106448314
71,0.215992835209826
72,0.20777891504605936
73,0.20908393039918116
74,0.19969293756397133
75,0.19712896622313203
76,0.20613613101330605
77,0.20155578300921187
78,0.1786028659160696
79,0.18703172978505628
80,0.18729785056294782
81,0.18125383828045036
82,0.16988229273285568
83,0.15485670419651995
84,0.15022517911975436
85,0.14932958034800412
86,0.15423234390992835
87,0.142057318321392
88,0.1462845445240532
89,0.14752814738996928
90,0.14867963152507677
91,0.1416069600818833
92,0.15251279426816786
93,0.13933981576253837
94,0.141489252814739
95,0.1450255885363357
96,0.142057318321392
97,0.13920163766632548
98,0.1408802456499488
99,0.13954452405322415
100,0.13732343909928352
101,0.13894575230296827
102,0.13858751279426818
103,0.14448822927328556
104,0.1440532241555783
105,0.1419651995905834
106,0.1352865916069601
107,0.8180655066530195
108,0.7599795291709315
109,0.6365916069600819
110,0.8028659160696008
111,0.7772773797338792
112,0.7418116683725691
113,0.8039406345957012
114,0.8767144319344933
115,0.8772773797338792
116,0.7888945752302968
117,0.8303991811668372
118,0.8555783009211873
119,0.767553735926305
120,0.7518423746161719
121,0.6717502558853633
122,0.7719037871033777
123,0.8250255885363357
124,0.8317297850562948
125,0.13843398157625383
126,0.790532241555783
127,0.7929887410440123
128,0.8317297850562948
129,0.13915046059365402
130,0.1433367451381781
131,0.13967246673490277
132,0.14025588536335723
133,0.8122313203684749
134,0.8185261003070625
135,0.8360286591606959
136,0.1431525076765609
137,0.14183213920163765
138,0.1333520982599795
139,0.1357164790174002
140,0.14053735926305017
141,0.1382088024564995
142,0.13260491299897648
143,0.13150972364380759
144,0.13093654042988742
145,0.13552712384851587
146,0.1350255885363357
147,0.1331166837256909
148,0.1342272262026612
149,0.135424769703173
150,0.1299897645854657
151,0.13159160696008187
152,0.13226714431934491
153,0.12938075742067554
154,0.13560900716479019
155,0.13124360286591608
156,0.13630501535312178
157,0.13612077789150462
158,0.13752302968270216
159,0.13626407369498464
160,0.13280962128966223
161,0.13765609007164792
162,0.12922210849539406
163,0.13870522006141248
164,0.1330808597748209
165,0.13382804503582396
166,0.1336131013306039
167,0.1313613101330604
168,0.13044524053224155
169,0.12910440122824976
170,0.13031729785056295
171,0.13147389969293755
172,0.13110030706243603
173,0.1357164790174002
174,0.13866427840327533
175,0.13492835209825996
176,0.13129989764585465
177,0.13407881269191402
178,0.13161207778915046
179,0.1362589559877175
180,0.132978505629478
181,0.13242579324462642
182,0.13396622313203685
183,0.13271238485158648
184,0.13109007164790173
185,0.13227737973387924
186,0.13154042988741044
187,0.12905834186284545
188,0.13384851586489255
189,0.13088536335721596
190,0.12939099283520983
191,0.1259825997952917
192,0.13156090071647902
193,0.12704708290685773
194,0.12855168884339815
195,0.13310133060388946
196,0.1344933469805527
197,0.12801944728761516
198,0.12874616171954964
199,0.13035312180143296
200,0.1291555783009212
201,0.1272057318321392
202,0.12926305015353123
203,0.12950870010235416
204,0.15775844421699078
205,0.15918628454452405
206,0.16009211873080859
207,0.16006653019447287
208,0.1592272262026612
209,0.15976458546571137
210,0.15899692937563972
211,0.1587973387922211
212,0.1584544524053224
213,0.1519959058341863
214,0.15636642784032753
215,0.15818321392016377
216,0.15926816786079837
217,0.1577840327533265
218,0.15750255885363357
219,0.1571699078812692
220,0.1581064483111566
221,0.15766120777891504
222,0.15948822927328557
223,0.15928863868986695
224,0.15759467758444218
225,0.1595138178096213
226,0.15918116683725692
227,0.15903275332650973
228,0.15856192425793245
229,0.15645342886386898
230,0.15711873080859776


==> Result/PlotStreetLossProg.csv <==
Iterations,Loss
0,1.016171954964176
1,0.32780962128966223
2,0.2338126919140225
3,0.20906857727737974
4,0.20268679631525077
5,0.19653019447287615
6,0.19499488229273285
7,0.19315250767656092
8,0.19715455475946778
9,0.20054759467758446
10,0.19396110542476971
11,0.19600818833162742
12,0.17916069600818832
13,0.1821392016376663
14,0.18722620266120776
15,0.17711361310133059
16,0.18153531218014332
17,0.18876663254861822
18,0.16791197543500513
19,0.18119754350051176
20,0.1657164790174002
21,0.16715455475946775
22,0.17102354145342888
23,0.16696519959058342
24,0.16555783009211872
25,0.16008700102354145
26,0.16256908904810646
27,0.16675537359263048
28,0.1680245649948823
29,0.16754350051177072
30,0.16579836233367454
31,0.16662231320368473
32,0.16712896622313203
33,0.179431934493347
34,0.1628300921187308
35,0.16397645854657114
36,0.1683828045035824
37,0.16595189355168882
38,0.1588229273285568
39,0.16418116683725692
40,0.16397645854657114
41,0.1705220061412487
42,0.1653480040941658
43,0.16701637666325486
44,0.16593654042988742
45,0.16691914022517912
46,0.1616069600818833
47,0.16543500511770726
48,0.16449846468781987
49,0.16400716479017402
50,0.1676305015353122
51,0.16682702149437054
52,0.1677123848515865
53,0.16598771750255883
54,0.1653480040941658
55,0.1663152507676561
56,0.16401740020470829
57,0.16423746161719552
58,0.16325997952917093
59,0.16253326509723642
60,0.16164790174002047
61,0.1632702149437052
62,0.16187819856704197
63,0.160424769703173
64,0.1618833162743091
65,0.1430245649948823
66,0.10062947799385875
67,0.06167860798362333
68,0.057978505629478
69,0.05059365404298874
70,0.04984083930399181
71,0.05121801432958035
72,0.048953940634595704
73,0.05033572159672466
74,0.05011258955987718
75,0.04921750255885364
76,0.046861310133060385
77,0.045926816786079835
78,0.04897185261003071
79,0.047320368474923234
80,0.047077277379733884
81,0.04521033776867963
82,0.04690276356192426
83,0.04626202661207779
84,0.04460081883316275
85,0.04505629477993859
86,0.04530706243602866
87,0.04460081883316275
88,0.045312180143295806
89,0.04515404298874104
90,0.04645598771750256
91,0.04694370522006141
92,0.04352302968270215
93,0.043368474923234396
94,0.04564994882292733
95,0.04331525076765609
96,0.04492476970317298
97,0.04198771750255885
98,0.04492579324462641
99,0.02845138178096213
100,0.024444728761514843
101,0.02294114636642784
102,0.02476458546571136
103,0.02360030706243603
104,0.026078812691914022
105,0.023974411463664278
106,0.019865404298874106
107,0.02422057318321392
108,0.01969293756397134
109,0.020258444216990787
110,0.01874360286591607
111,0.018351074718526098
112,0.018715455475946777
113,0.018324974411463666
114,0.017758444216990788
115,0.01728659160696008
116,0.018038382804503584
117,0.018456499488229274
118,0.02319959058341863
119,0.01871801432958035
120,0.020149437052200615
121,0.018318833162743093
122,0.018016888433981575
123,0.017109007164790174
124,0.01902917093142272
125,0.01951177072671443
126,0.016625383828045036
127,0.018029682702149434
128,0.018403787103377686
129,0.01836386898669396
130,0.01859109518935517
131,0.02343295803480041
132,0.019718014329580348
133,0.0211028659160696
134,0.01964329580348004
135,0.019531218014329582
136,0.020179631525076763
137,0.018079324462640736
138,0.016625383828045036
139,0.01652661207778915
140,0.015987717502558854
141,0.017459058341862847
142,0.017089559877175024
143,0.01711770726714432
144,0.016186284544524053
145,0.01813510747185261
146,0.017211873080859773
147,0.017264073694984648
148,0.01600460593654043
149,0.015510747185261003
150,0.021538894575230297
151,0.017305015353121803
152,0.015844933469805526
153,0.018285056294779937
154,0.01548976458546571
155,0.018415046059365402
156,0.015269703172978506
157,0.019273797338792222
158,0.016141760491299898
159,0.01870112589559877
160,0.015011258955987717
161,0.017049129989764586
162,0.015091606960081884
163,0.015417604912998976
164,0.01435568065506653
165,0.016461617195496415
166,0.01587973387922211
167,0.014588024564994882
168,0.014633060388945752
169,0.018002558853633572
170,0.013948311156601842
171,0.016297338792221085
172,0.016924257932446264
173,0.016015353121801433
174,0.014451893551688844
175,0.014690378710337768
176,0.01553684749232344
177,0.014026100307062436
178,0.01641351074718526
179,0.015194984646878198
180,0.016980552712384852
181,0.013596724667349028
182,0.015893039918116685
183,0.014523541453428865
184,0.014089048106448312
185,0.01729017400204708
186,0.013534288638689869
187,0.014886386898669397
188,0.015299897645854658
189,0.01660849539406346
190,0.013803991811668371
191,0.014697031729785056
192,0.01531422722620266
193,0.01354042988741044
194,0.017736949846468782
195,0.013851074718526101
196,0.014942169907881268
197,0.015908393039918117
198,0.013534288638689869
199,0.013368986693961107
200,0.013196008188331627
201,0.013141760491299897
202,0.01311310133060389
203,0.012937052200614125
204,0.013096212896622312
205,0.012967246673490277
206,0.012898157625383828
207,0.012853633572159672
208,0.012921187308085978
209,0.0203510747185261
210,0.017511258955987718
211,0.017409416581371545
212,0.014596212896622314
213,0.014712384851586489
214,0.019013306038894576
215,0.018897645854657114
216,0.01816530194472876
217,0.014459058341862846
218,0.012213920163766632
219,0.011822415557830092
220,0.017112589559877177
221,0.013454452405322415
222,0.013833162743091095
223,0.01416171954964176
224,0.01269396110542477
225,0.015634595701125895
226,0.013570112589559877
227,0.015387410440122824
228,0.01290532241555783
229,0.014068577277379733
230,0.017525076765609007


==> Result/PlotViscousLoss.csv <==
Timers,Loss
9.646240816246135e-05,1.0
0.00021199944848234158,0.25930796416536533
0.0003071756386771455,0.23121558313470864
0.00039941696704681994,0.254984794937125
0.000492918907207154,0.222363770855593
0.0006328271189111465,0.21503246486397634
0.0007427170123500561,0.23486479822470618
0.0008353522819043118,0.2119092627599244
0.0009547361578916268,0.20702720473411687
0.0010536547893399515,0.22705679296457631
0.0011457385412357935,0.20378071833648392
0.0013570485926451181,0.17434042902934166
0.0015607161850735686,0.17690474233582643
0.0019282042191100868,0.16012985945590533
0.002204494868916071,0.15092463220185748
0.0024172231085898875,0.16974603435522315
0.0026104512596269377,0.14663433878523877
0.003106817152199177,0.14249198652091724
0.0033118635387736615,0.14347004191665982
0.0035153341606098207,0.1389249609599737
0.0037253048119915695,0.14041259143585108
0.003932123933896669,0.1395578203336895
0.004205519115995982,0.14071669269335085
0.004461580885973724,0.14032218295389168
0.004673718213870669,0.13982082682666228
0.004794264216352499,0.1389249609599737
0.004918946601272431,0.13844004273855512
0.005040674427308003,0.1384153858798389
0.005167720459335421,0.13821813101010932
0.0052827512852331145,0.1380701898578121
0.005412357934960311,0.13748664420152873
0.0055368433492879515,0.13753595791896112
0.0056573893517697805,0.13736335990794774
0.005792708148673404,0.13743733048409632
0.006054285095235281,0.13739623571956933
0.0062315586282967956,0.13770855592997452
0.006647560519214482,0.1224952741020794
0.0071228505584116295,0.1167502260212049
0.007766747424609506,0.11417769376181475
0.00821268884555536,0.11300238349634256
0.008687978884752508,0.11232021040519438
0.009145541570643503,0.11514753020465193
0.009645255963284681,0.11362702391715296
0.010283637652898423,0.11618311827073231
0.010739821544643386,0.11619133722363771
0.011112095964072565,0.11279690967370758
0.011614174003821231,0.11228733459357278
0.012163524985719633,0.11187638694830279
0.012526935728495735,0.11187638694830279
0.012889361618310386,0.11346264485904496
0.01323839350784928,0.1115147530204652
0.013604364868325159,0.11188460590120819
0.014041442612617937,0.11146543930303279
0.01439421694341035,0.111449001397222
0.015329433315605979,0.11293663187309937
0.01595067856369044,0.11206542286512698
0.01633949851287203,0.11173666474891099
0.016679272784573266,0.111490096161749
0.0172217297957415,0.11162159940823539
0.01800882428253462,0.10341086545574094
0.018855009947014913,0.10173419906303936
0.019720695700131973,0.1001397221993918
0.02034115306584727,0.0998684967535136
0.0222143433985306,0.099794526177365
0.023929957257381475,0.09911235308621681
0.024554354034942584,0.09868496753513602
0.025127538458508146,0.09830689570148764
0.02569481376430499,0.09796169967946083
0.026510272016387955,0.09845483685378482
0.027195729677559143,0.1000082189529054
0.027788611160353763,0.09832333360729843
0.028385432054994192,0.09865209172351443
0.028964525596328467,0.09792882386783924
0.029545588843585654,0.09765759842196105
0.02986862061494219,0.09765759842196105
0.030463471803659714,0.09734527821155585
0.030806200634245308,0.09746856250513684
0.031219838878055507,0.09732884030574505
0.03163938623963442,0.09740281088189365
0.03202741830644685,0.09717268020054246
0.03240363213772184,0.09714802334182625
0.03282711891114657,0.09710692857729925
0.03319545391872993,0.09711514753020466
0.03384742657921172,0.09706583381277226
0.03519076601863342,0.09690967370756966
0.03695956193740275,0.08825511629818361
0.039986999940908825,0.08804964247554861
0.04193503909866257,0.08596202843757705
0.044842325040871406,0.08056957343634422
0.04720400244243535,0.07959809320292595
0.04943961866493332,0.0830196432974439
0.051787508125036935,0.07931453932768966
0.05317615080068546,0.0810339442754993
0.05487206760030728,0.07782279937535957
0.05697965293781638,0.0788345524780143
0.05907148062794225,0.07837511301060245
0.06118694478914298,0.07947316511876387
0.0628474068821525,0.08017013232514178
0.06449802044554749,0.08009369606312156
0.06675727313912033,0.07719733705925864
0.06808091551931297,0.07933673050053423
0.0704366838031082,0.07748171282978548
0.07191396324528748,0.07917646091887894
0.0737142744588233,0.07748253472507602
0.07558746479150663,0.07730582723760993
0.07687565246508696,0.07730582723760993
0.07813823396166952,0.0778047176789677
0.07908763221651008,0.07769458371003535
0.08053930548169158,0.07766663927015698
0.0816856743288227,0.07763376345853538
0.08293446788394493,0.0775376017095422
0.08413401879099451,0.07759842196104216
0.08549114617187654,0.07768718665242048
0.08685221296460438,0.07777101997205556
0.08782918710236562,0.07864305087531849
0.08902676830349229,0.07857729925207528
0.16494120427820128,0.08052765677652667
0.24430262561799526,0.07733705925865045
0.3202347889460104,0.07864058518944686
0.39740786700545605,0.0790975589709871
0.4744627627095275,0.07952165694090572
0.5386554787370246,0.08134708638119503
0.6177391715416888,0.08528807429933427
0.677421261005732,0.08634010027122545
0.7253442061100278,0.0886496260376428
0.7519155390100258,0.08550998602778007
0.7845141720341153,0.09000575326703378
0.8127203608501251,0.08749075367798143
0.8329295436191376,0.09023588394838497
0.8518781145974906,0.09090983808662777
0.8737024562232859,0.0889948220596696
0.8933010301561977,0.09137831840223555
0.9172920482971892,0.08850990383825101
0.9355906163209834,0.08934001808169639
0.9539088814040064,0.08939755075203419
0.9787271760326184,0.09009616174899318
1.0,0.09366318730993671


==> Result/PlotViscousLossNaiv.csv <==
Timers,Loss
0.0011348701973001038,1.0
0.011584215991692627,0.902357743897359
0.030075597092419522,0.910272431892027
0.04581516095534787,0.8729484295592769
0.07276012461059189,0.8529534283095893
0.08871028037383177,0.8438723652420228
0.11490342679127726,0.8174872948429559
0.13048390446521288,0.8203115887694743
0.1443447559709242,0.7696992418562026
0.16851505711318795,0.7576522536032658
0.18182346832814122,0.7098392068649504
0.19016407061266874,0.6959426809964175
0.1995804776739356,0.6870365741897859
0.2166645898234683,0.6754478047154878
0.2254330218068536,0.6380571523785721
0.2356344755970924,0.6090893943180872
0.24041121495327103,0.5900608181288012
0.25141017653167186,0.5198033824877114
0.26544963655244025,0.501516287594768
0.2806313603322949,0.450295759393485
0.2955721703011423,0.4448721153045072
0.30600207684319836,0.416279263517454
0.31394392523364484,0.4359410147463134
0.3283613707165109,0.40859785053736564
0.34552440290758046,0.38776972423560774
0.3548369678089305,0.3921352995084562
0.37705088265835934,0.3486045155377822
0.4035389408099688,0.38322919270182454
0.4332294911734164,0.3491210530700658
0.4444444444444444,0.342156127634758
0.46230529595015574,0.31167208197950513
0.47568016614745584,0.3292926768307923
0.48307372793354103,0.31942014496375903
0.49221183800623053,0.31105556944097307
0.5236967808930426,0.30648171290510706
0.53865005192108,0.28881946180121637
0.5498234683281412,0.27922186120136633
0.5559709241952232,0.2878946929934183
0.5629491173416407,0.27873031742064486
0.5687642782969886,0.25173706573356663
0.5747455867082035,0.2680663167541448
0.5804361370716511,0.23857368991085562
0.5860851505711319,0.2498958593684912
0.5926064382139148,0.2697242356077647
0.5991277258566978,0.2392818462051154
0.6060643821391485,0.25763559110222445
0.6111734164070612,0.23705740231608766
0.6163239875389408,0.24688827793051737
0.6225545171339564,0.24757977172373574
0.6290342679127726,0.24153128384570524
0.6375908618899273,0.2411397150712322
0.6487227414330219,0.2369574273098392
0.6549532710280375,0.2398900274931267
0.6658359293873313,0.22915104557194035
0.6686188992731049,0.22974256435891027
0.671858774662513,0.23935682745980172
0.6752647975077881,0.23225027076564192
0.6782969885773624,0.22802632675164541
0.6806230529595017,0.21892026993251687
0.6851505711318795,0.2187369824210614
0.6874350986500519,0.22500208281263018
0.6909657320872273,0.21736232608514539
0.6940394600207684,0.21709572606848287
0.6968639667705089,0.23574106473381654
0.6998961578400831,0.2229609264350579
0.707331256490135,0.22131133883195866
0.7150571131879543,0.23449970840623177
0.7185046728971962,0.2408814463050904
0.7207892004153686,0.23986503374156462
0.7237798546209762,0.2521702907606432
0.7268535825545172,0.24345580271598766
0.7304672897196263,0.22966758310422394
0.734496365524403,0.24529700908106306
0.7388577362409138,0.19910855619428477
0.7433021806853582,0.2086478380404899
0.7479958463136034,0.2561526285095393
0.7570093457943925,0.22047821377988835
0.7631152647975078,0.2192785137049071
0.7715472481827622,0.24467216529201033
0.779023883696781,0.19010247438140465
0.7860851505711319,0.20058318753644921
0.7958047767393562,0.2306256769141048
0.8041121495327103,0.2321836207614763
0.8115057113187955,0.23065900191618763
0.8141640706126687,0.18017162376072648
0.8167393561786085,0.20285761892860119
0.8181516095534787,0.16210947263184203
0.8201453790238836,0.16744980421561276
0.8233021806853583,0.17669749229359327
0.8255867082035306,0.14390569024410563
0.8270404984423677,0.14572190285761893
0.8290342679127726,0.16660001666250104
0.8310280373831775,0.15603599100224944
0.8332710280373833,0.13714071482129467
0.8357217030114226,0.13839873364992086
0.8382554517133957,0.16267599766724986
0.8435306334371755,0.14952095309505956
0.8458151609553478,0.1440473215029576
0.8504672897196262,0.15903524118970258
0.8532502596053997,0.16058485378655335
0.8581931464174455,0.1683245855202866
0.8691173416407062,0.1292343580771474
0.881993769470405,0.14997917187369825
0.8875181723779854,0.13729900858118804
0.8915057113187954,0.12632675164542198
0.8958255451713395,0.1425143714071482
0.9021391484942887,0.13070898941931183
0.9070820353063344,0.1335249520953095
0.9140602284527518,0.14812130300758145
0.9197507788161994,0.11273848204615512
0.9242782969885774,0.1311422144463884
0.9327102803738319,0.15691077230692327
0.9364901349948079,0.12311088894443056
0.9420145379023883,0.12045322002832626
0.9481619937694704,0.11418811963675747
0.9616614745586709,0.1509705906856619
0.9680166147455868,0.1501291343830709
0.9735825545171339,0.12565192035324502
0.985711318795431,0.11578771973673248
0.9905295950155764,0.14107306506706657
1.0,0.12496042656002666


==> Result/PlotVolcanoLoss.csv <==
Timers,Loss
4.963221994453153e-05,1.0
8.422766188351621e-05,0.5460423345530694
0.00011618684432654045,0.5316537676888702
0.00014612172916917882,0.528663795429768
0.00020648438442059567,0.5270986474963031
0.00024680453394429036,0.5261055881178287
0.00028454720848908717,0.5259112938916054
0.0003216718919570722,0.5245404401843636
0.000362429157120463,0.5226406744168475
0.0004039249969854093,0.5221549388512894
0.0004451344507415893,0.5214425266884709
0.0005413601832871095,0.45916043306024207
0.0006061286627276015,0.4507626048379263
0.000688215965271916,0.41721446844337945
0.0007914355480525744,0.4111913474304589
0.0008717593150850114,0.41106181794631
0.0009563487278427589,0.4092268169208683
0.0010195797660677679,0.40823375754239394
0.0010915681900397925,0.41016590568094735
0.0011532165681900398,0.40298781343436635
0.0012174574942722778,0.40855758125276603
0.00130516700832027,0.4141165549474866
0.0013942783070059084,0.4114072299040403
0.001506978777282045,0.4147534082445517
0.0015834137224164956,0.41526073205746794
0.001652598577113228,0.41316667206372854
0.0017291691788255154,0.4136092311345704
0.0018087543711563967,0.41770020400893754
0.0018604546002652838,0.41981585225003515
0.001893916556131677,0.40298781343436635
0.001938683226817798,0.4049739321913151
0.001985710840467864,0.40646352125902663
0.0020241468708549377,0.4034303725052082
0.0020686120824791993,0.4031173429185152
0.0021166948028457735,0.4065714624958173
0.0021604063668153864,0.40373260796822213
0.002215874834197516,0.40959381712595666
0.002247980224285542,0.4078667573373056
0.0023008862896418663,0.40620446229072893
0.002347310985168214,0.40289066632125475
0.0024458880983962376,0.390283129864102
0.0026718316652598576,0.38269486091771643
0.00291164234896901,0.38623533348445105
0.0032254612323646447,0.3750526213529355
0.0035416917882551543,0.3689971179689777
0.0037867780055468466,0.375441209805382
0.00404105872422525,0.3737141500167309
0.0043155372000482336,0.37017367744999624
0.004752652839744362,0.37561391578424713
0.00502999517665501,0.37258076703042864
0.005275382853008561,0.37234329630948915
0.005591613408899071,0.3714365899204473
0.005826450018087543,0.3711991191995078
0.006168756782828891,0.3720734432175124
0.0063974134812492455,0.3739840031087076
0.006630441336066562,0.4321751238625693
0.006878843603038707,0.369979383223773
0.007151211865428673,0.37230011981477285
0.00737399011214277,0.43484127241129933
0.007598124924635233,0.4254287965631511
0.007870643916556131,0.41658840926999346
0.008057548534908959,0.3689971179689777
0.008209182443024236,0.3739947972323867
0.008380712649222235,0.37405956197446116
0.008578319064271072,0.3719331196096845
0.008737790907994694,0.37106958971535897
0.00895619799831183,0.372008678475438
0.009104968045339442,0.36929935343199166
0.009254039551428915,0.36739958766447545
0.009396177499095621,0.3677773819932429
0.009606445194742554,0.36825232343512193
0.009818521644760641,0.36703258745938716
0.011231309538164716,0.34112669062962125
0.012704087784878812,0.32202109171766896
0.014570571566381285,0.3159116177153158
0.01605872422525021,0.3141413814319485
0.017774026287230193,0.31434646978185077
0.01926624864343422,0.31243590989065556
0.020660496804533943,0.3127381453536695
0.022075847099963825,0.3074166423798884
0.023586156999879412,0.31009358505229756
0.025723501748462555,0.31101108556501844
0.027241348124924635,0.3114752328832184
0.02812010129024478,0.3074166423798884
0.029179729892680573,0.3094027611368371
0.03008259978294947,0.3087227313450558
0.03133968407090317,0.30575434733331175
0.0322742071626673,0.3096078494867395
0.03367146991438562,0.3041784052761677
0.03464216809357289,0.30403808166833973
0.03558573495719281,0.3087982902108093
0.03646298082720366,0.3031529635266561
0.03742764982515374,0.304070464039377
0.03830791028578319,0.30437269950239093
0.05128873748944893,0.25564802521507296
0.15938140600506448,0.22739980354694903
0.18373929820330398,0.2201785348056518
0.21019233088146627,0.2116943535939035
0.23521343301579645,0.21316235441425688
0.25881767755938745,0.20874755782951765
0.2858736283612685,0.21626026791014974
0.3045037983841794,0.20936282287922456
0.344869166767153,0.20814308690348976
0.4149583986494634,0.2108524119469361
0.428192451465091,0.20833738112971298
0.4396478958157482,0.2035124078451691
0.4507114433859881,0.20585473268352708
0.46075003014590615,0.20759258659585725
0.48168636199204146,0.2145224139978196
0.5161431327625708,0.20845611649018275
0.528578319064271,0.20777608669840142
0.534667792113831,0.2035124078451691
0.5420233932232003,0.20894185205574087
0.5492433377547329,0.20310223114536446
0.5545037983841794,0.19950778796023447
0.5725009043771855,0.19171443066394656
0.5824791993247317,0.19249160756883954
0.5899855299650307,0.19500663838606264
0.5987881345713252,0.19205984262167677
0.6056312552755335,0.19079693015122567
0.6127456891354154,0.19208143086903492
0.6196641746050886,0.1899226061332211
0.6318581936573012,0.1812225424478914
0.644534547208489,0.1799272476064031
0.655085614373568,0.18095268935591466
0.6689376582660075,0.1709033602107013
0.6872663692270589,0.17417397968545925
0.6971542264560472,0.16980235959543624
0.7096497045701193,0.17844845266237064
0.7272247678765223,0.18480619150934233
0.7405040395514288,0.19636669796962536
0.7540546243820089,0.20717161577237353
0.7668666345110333,0.2234383601567307
0.7806734595441938,0.23621860259274854
0.7976757506330641,0.2455879019461805
0.8255607138550585,0.25543214274149156
0.8536868443265404,0.2689571797113651
0.8760400337634149,0.27773280226244834
0.9044525503436632,0.285644894919206
0.931674303629567,0.31544747039711585
0.9583232846979379,0.3225607979016224
0.9806011093693476,0.3183726779141436
1.0,0.32267953326209214


==> Result/PlotVolcanoLossNaiv.csv <==
Timers,Loss
0.011499320384092604,1.0
0.053566887359144125,0.42128432581513453
0.08637698952076117,0.32675656682180415
0.12548998114613935,0.25311269342455944
0.14257464813434473,0.24600554251693915
0.16093523918095323,0.2336608456979196
0.1941772262901741,0.1932853335454871
0.22276055596965844,0.2302398663431322
0.25132634717411323,0.19333837198509618
0.27682290524838865,0.1915748438680934
0.30199061691585916,0.23737353647055706
0.33114833165256286,0.1940278717000146
0.35105450081115447,0.18910855642626995
0.3723199017845399,0.19422676584854873
0.40625685096680847,0.18580691356060305
0.4415311088700838,0.24048954479759208
0.4815407550313501,0.19620244772398798
0.5213530933485334,0.19142898815916837
0.5436269566361205,0.23340891310977632
0.595825842942956,0.19059363273532495
0.6244354803349849,0.24074147738573531
0.656070504669619,0.23603431587042709
0.6975928443021879,0.23558348913374969
0.7231332485640374,0.24470610074651605
0.7598982768448284,0.23242770197700785
0.7910290700223616,0.2716894068976491
0.8414960319200245,0.25221103995120464
0.8925768404437234,0.29578211809008575
0.9159687815144474,0.289656178315234
0.9601218924014557,0.306959969237705
0.9788880606831236,0.30555445058806374
1.0,0.30917432409138523

